Stellar Density Profiles of Dwarf Spheroidal Galaxies

We apply a flexible parametric model, a combination of generalized Plummer profiles, to infer the shapes of the stellar density profiles of the Milky Way's satellite dwarf spheroidal galaxies (dSphs). We apply this model to 40 dSphs using star counts from the Sloan Digital Sky Survey, PanStarrs-1 Survey, Dark Energy Survey, and Dark Energy Camera Legacy Survey. Using mock data, we examine systematic errors associated with modelling assumptions and identify conditions under which our model can identify `non-standard' stellar density profiles that have central cusps and/or steepened outer slopes. Applying our model to real dwarf spheroidals, we do not find evidence for centrally cusped density profiles among the fifteen Milky Way satellites for which our tests with mock data indicate there would be sufficient detectability. We do detect steepened (with respect to a standard Plummer model) outer profiles in several dSphs--Fornax, Leo I, Leo II, and Reticulum II--which may point to distinct evolutionary pathways for these objects. However, the outer slope of the stellar density profile does not yet obviously correlate with other observed galaxy properties.

==> all_result_table.txt <==
BooI$_{PS}$ & $ 12.60^{+1.09}_{-0.96} $ & $ 288^{+26}_{-24} $ & $ 12.34^{+1.00}_{-0.96} $ & $ 285^{+26}_{-25} $ & $ 0.28^{+0.07}_{-0.07} $ & $ 25.53^{+9.61}_{-7.17} $ & $ 0.28^{+0.07}_{-0.08} $ & $ 26.03^{+10.31}_{-7.15} $ & -0.99 & $ 0.19^{+0.09}_{-0.06} $\\[2 mm]
BooI$_{DCLS}$ & $ 11.47^{+0.33}_{-0.30} $ & $ 2176^{+62}_{-58} $ & $ 11.26^{+0.29}_{-0.26} $ & $ 2150^{+59}_{-59} $ & $ 0.42^{+0.02}_{-0.02} $ & $ 6.36^{+1.70}_{-1.66} $ & $ 0.42^{+0.02}_{-0.02} $ & $ 6.30^{+1.81}_{-1.72} $ & -1.05 & $ 0.08^{+0.01}_{-.01} $\\[2 mm]
BooII$_{PS}$ & $ 2.71^{+0.67}_{-0.60} $ & $ 19^{+6}_{-5} $ & $ 2.73^{+0.66}_{-0.55} $ & $ 20^{+5}_{-5} $ & $ 0.32^{+0.12}_{-0.11} $ & $ 279.54^{+22.02}_{-209.05} $ & $ 0.32^{+0.14}_{-0.12} $ & $ 275.83^{+20.49}_{-204.36} $ & -0.50 & $ 0.33^{+0.45}_{-0.17} $\\[2 mm]
BooII$_{SDSS}$ & $ 3.96^{+0.79}_{-0.68} $ & $ 30^{+7}_{-7} $ & $ 4.02^{+0.76}_{-0.67} $ & $ 31^{+8}_{-6} $ & $ 0.26^{+0.11}_{-0.09} $ & $ 277.32^{+27.02}_{-219.09} $ & $ 0.27^{+0.11}_{-0.10} $ & $ 87.05^{+213.11}_{-30.86} $ & -0.48 & $ 0.28^{+0.33}_{-0.12} $\\[2 mm]
BooII$_{M18}$ & $ 4.28^{+0.21}_{-0.19} $ & $ 298^{+15}_{-15} $ & $ 4.23^{+0.21}_{-0.20} $ & $ 297^{+16}_{-16} $ & $ 0.11^{+0.05}_{-0.04} $ & $ 89.53^{+197.04}_{-19.95} $ & $ 0.11^{+0.05}_{-0.04} $ & $ 87.98^{+197.04}_{-18.04} $ & -0.95 & $ 0.21^{+0.11}_{-0.04} $\\[2 mm]
BooII$_{DCLS}$ & $ 3.89^{+0.27}_{-0.25} $ & $ 186^{+16}_{-14} $ & $ 3.82^{+0.28}_{-0.25} $ & $ 184^{+17}_{-16} $ & $ 0.25^{+0.11}_{-0.09} $ & $ 279.21^{+8.22}_{-189.54} $ & $ 0.25^{+0.10}_{-0.10} $ & $ 281.02^{+8.76}_{-8.43} $ & -0.63 & $ 0.17^{+0.07}_{-0.05} $\\[2 mm]
BooIII$_{DCLS}$ & $ 32.45^{+2.15}_{-2.05} $ & $ 1210^{+108}_{-108} $ & $ 33.03^{+2.59}_{-2.40} $ & $ 1261^{+136}_{-122} $ & $ 0.34^{+0.07}_{-0.08} $ & $ 282.39^{+5.88}_{-5.83} $ & $ 0.33^{+0.08}_{-0.09} $ & $ 278.91^{+6.56}_{-8.51} $ & -1.56 & $ 0.17^{+0.12}_{-0.06} $\\[2 mm]
CetII$_{DES}$ & $ 9.01^{+2.98}_{-2.24} $ & $ 87^{+26}_{-22} $ & $ 6.98^{+1.61}_{-1.43} $ & $ 73^{+19}_{-17} $ & $ 0.50^{+0.13}_{-0.15} $ & $ 62.51^{+7.67}_{-7.18} $ & $ 0.40^{+0.14}_{-0.14} $ & $ 63.63^{+14.31}_{-10.70} $ & -0.36 & $ 0.78^{+0.52}_{-0.35} $\\[2 mm]
ColI$_{DES}$ & $ 2.09^{+0.21}_{-0.19} $ & $ 51^{+6}_{-5} $ & $ 2.01^{+0.19}_{-0.17} $ & $ 50^{+5}_{-5} $ & $ 0.22^{+0.09}_{-0.08} $ & $ 67.62^{+15.50}_{-12.57} $ & $ 0.21^{+0.09}_{-0.07} $ & $ 69.12^{+15.70}_{-13.05} $ & -0.32 & $ 0.27^{+0.49}_{-0.10} $\\[2 mm]
ComaB$_{PS}$ & $ 6.61^{+0.87}_{-0.80} $ & $ 71^{+10}_{-10} $ & $ 6.39^{+0.82}_{-0.74} $ & $ 70^{+10}_{-9} $ & $ 0.27^{+0.11}_{-0.10} $ & $ 281.41^{+13.31}_{-194.98} $ & $ 0.28^{+0.12}_{-0.10} $ & $ 280.33^{+12.48}_{-192.29} $ & -0.60 & $ 0.30^{+0.48}_{-0.13} $\\[2 mm]
ComaB$_{SDSS}$ & $ 6.15^{+0.50}_{-0.49} $ & $ 110^{+10}_{-10} $ & $ 6.03^{+0.53}_{-0.51} $ & $ 109^{+10}_{-10} $ & $ 0.17^{+0.07}_{-0.06} $ & $ 296.87^{+16.49}_{-24.84} $ & $ 0.17^{+0.08}_{-0.07} $ & $ 296.02^{+15.50}_{-22.84} $ & -0.52 & $ 0.19^{+0.10}_{-0.04} $\\[2 mm]
ComaB$_{M18}$ & $ 5.34^{+0.10}_{-0.10} $ & $ 1307^{+27}_{-27} $ & $ 5.32^{+0.10}_{-0.10} $ & $ 1305^{+29}_{-27} $ & $ 0.30^{+0.02}_{-0.02} $ & $ 281.95^{+2.26}_{-2.06} $ & $ 0.30^{+0.02}_{-0.02} $ & $ 281.99^{+2.28}_{-2.13} $ & -0.99 & $ 0.11^{+0.02}_{-0.01} $\\[2 mm]
ComaB$_{DCLS}$ & $ 5.01^{+0.16}_{-0.15} $ & $ 485^{+15}_{-15} $ & $ 4.94^{+0.16}_{-0.15} $ & $ 480^{+15}_{-15} $ & $ 0.39^{+0.03}_{-0.03} $ & $ 294.93^{+2.25}_{-2.25} $ & $ 0.39^{+0.03}_{-0.03} $ & $ 294.86^{+2.34}_{-2.32} $ & -0.61 & $ 0.09^{+0.03}_{-0.01} $\\[2 mm]
Cra2$_{PS}$ & $ 27.17^{+1.97}_{-1.83} $ & $ 417^{+38}_{-38} $ & $ 27.41^{+2.00}_{-2.00} $ & $ 426^{+44}_{-41} $ & $ 0.18^{+0.07}_{-0.06} $ & $ 70.46^{+204.98}_{-16.02} $ & $ 0.18^{+0.08}_{-0.07} $ & $ 70.25^{+200.74}_{-15.99} $ & -1.48 & $ 0.17^{+0.05}_{-0.04} $\\[2 mm]
CVnI$_{PS}$ & $ 7.02^{+0.25}_{-0.23} $ & $ 355^{+12}_{-13} $ & $ 6.97^{+0.24}_{-0.24} $ & $ 353^{+13}_{-13} $ & $ 0.44^{+0.03}_{-0.03} $ & $ 79.10^{+2.26}_{-2.21} $ & $ 0.44^{+0.03}_{-0.03} $ & $ 79.06^{+2.27}_{-2.25} $ & -0.66 & $ 0.08^{+0.03}_{-0.01} $\\[2 mm]
CVnI$_{SDSS}$ & $ 6.95^{+0.20}_{-0.20} $ & $ 428^{+12}_{-13} $ & $ 6.88^{+0.20}_{-0.20} $ & $ 426^{+12}_{-13} $ & $ 0.36^{+0.03}_{-0.03} $ & $ 72.92^{+2.50}_{-2.56} $ & $ 0.36^{+0.03}_{-0.03} $ & $ 73.16^{+2.66}_{-2.52} $ & -0.64 & $ 0.11^{+0.05}_{-0.02} $\\[2 mm]
CVnII$_{PS}$ & $ 1.08^{+0.20}_{-0.15} $ & $ 16^{+2}_{-3} $ & $ 1.05^{+0.19}_{-0.15} $ & $ 15^{+3}_{-2} $ & $ 0.35^{+0.13}_{-0.12} $ & $ 303.70^{+30.05}_{-277.44} $ & $ 0.36^{+0.13}_{-0.13} $ & $ 299.53^{+31.02}_{-271.87} $ & -0.30 & $ 0.18^{+0.14}_{-0.07} $\\[2 mm]
CVnII$_{SDSS}$ & $ 0.97^{+0.16}_{-0.13} $ & $ 17^{+3}_{-2} $ & $ 0.95^{+0.14}_{-0.12} $ & $ 17^{+2}_{-3} $ & $ 0.66^{+0.09}_{-0.11} $ & $ 9.23^{+10.05}_{-3.65} $ & $ 0.67^{+0.09}_{-0.12} $ & $ 9.12^{+10.47}_{-3.72} $ & -0.27 & $ 0.13^{+0.27}_{-0.07} $\\[2 mm]
CVnII$_{M18}$ & $ 1.45^{+0.08}_{-0.07} $ & $ 132^{+7}_{-6} $ & $ 1.44^{+0.08}_{-0.07} $ & $ 132^{+7}_{-7} $ & $ 0.36^{+0.05}_{-0.06} $ & $ 14.46^{+4.66}_{-3.99} $ & $ 0.37^{+0.05}_{-0.06} $ & $ 14.56^{+5.12}_{-4.11} $ & -0.70 & $ 0.12^{+0.05}_{-0.03} $\\[2 mm]
Dra$_{PS}$ & $ 8.11^{+0.11}_{-0.11} $ & $ 2083^{+28}_{-26} $ & $ 8.07^{+0.10}_{-0.10} $ & $ 2077^{+27}_{-27} $ & $ 0.30^{+0.01}_{-0.01} $ & $ 85.37^{+1.39}_{-1.38} $ & $ 0.30^{+0.01}_{-0.01} $ & $ 85.53^{+1.40}_{-1.44} $ & -0.84 & $ 0.10^{+.01}_{-.01} $\\[2 mm]
Dra$_{SDSS}$ & $ 8.45^{+0.10}_{-0.10} $ & $ 2398^{+28}_{-29} $ & $ 8.41^{+0.10}_{-0.10} $ & $ 2391^{+30}_{-30} $ & $ 0.34^{+0.01}_{-0.01} $ & $ 272.38^{+1.17}_{-1.18} $ & $ 0.34^{+0.01}_{-0.01} $ & $ 272.37^{+1.16}_{-1.15} $ & -0.80 & $ 0.09^{+.01}_{-.01} $\\[2 mm]
DraII$_{PS}$ & $ 2.06^{+0.39}_{-0.31} $ & $ 30^{+6}_{-4} $ & $ 1.97^{+0.32}_{-0.28} $ & $ 29^{+5}_{-4} $ & $ 0.50^{+0.10}_{-0.12} $ & $ 300.61^{+7.04}_{-8.08} $ & $ 0.49^{+0.10}_{-0.13} $ & $ 300.50^{+7.32}_{-8.69} $ & -0.19 & $ 0.19^{+0.27}_{-0.09} $\\[2 mm]
EriIII$_{DES}$ & $ 0.45^{+0.11}_{-0.08} $ & $ 12^{+2}_{-2} $ & $ 0.42^{+0.08}_{-0.07} $ & $ 11^{+3}_{-1} $ & $ 0.43^{+0.11}_{-0.13} $ & $ 284.45^{+11.22}_{-195.26} $ & $ 0.42^{+0.12}_{-0.13} $ & $ 284.55^{+11.82}_{-14.19} $ & -0.20 & $ 0.17^{+0.15}_{-0.07} $\\[2 mm]
For$_{DES}$ & $ 16.42^{+0.03}_{-0.03} $ & $ 72995^{+108}_{-106} $ & $ 16.41^{+0.03}_{-0.03} $ & $ 72990^{+110}_{-109} $ & $ 0.31^{+.010}_{-.010} $ & $ 40.73^{+0.17}_{-0.17} $ & $ 0.31^{+.010}_{-.010} $ & $ 40.74^{+0.18}_{-0.18} $ & -2.25 & $ 0.09^{+.010}_{-.010} $\\[2 mm]
GrusI$_{DES}$ & $ 2.99^{+0.41}_{-0.33} $ & $ 59^{+8}_{-7} $ & $ 2.84^{+0.35}_{-0.28} $ & $ 57^{+7}_{-7} $ & $ 0.46^{+0.08}_{-0.10} $ & $ 339.90^{+8.97}_{-23.05} $ & $ 0.45^{+0.09}_{-0.10} $ & $ 337.32^{+10.47}_{-33.69} $ & -0.53 & $ 0.14^{+0.12}_{-0.05} $\\[2 mm]
GrusII$_{DES}$ & $ 8.46^{+1.88}_{-0.89} $ & $ 290^{+41}_{-28} $ & $ 7.32^{+0.50}_{-0.47} $ & $ 258^{+20}_{-18} $ & $ 0.12^{+0.05}_{-0.04} $ & $ 59.58^{+225.13}_{-19.55} $ & $ 0.12^{+0.06}_{-0.05} $ & $ 67.05^{+228.74}_{-26.25} $ & -0.44 & $ 0.31^{+0.13}_{-0.07} $\\[2 mm]
Herc$_{PS}$ & $ 5.40^{+4.43}_{-1.26} $ & $ 94^{+41}_{-21} $ & $ 4.05^{+0.73}_{-0.61} $ & $ 73^{+13}_{-12} $ & $ 0.60^{+0.09}_{-0.10} $ & $ 276.37^{+4.66}_{-5.61} $ & $ 0.67^{+0.07}_{-0.08} $ & $ 275.49^{+4.44}_{-5.30} $ & -0.41 & $ 0.21^{+0.21}_{-0.10} $\\[2 mm]
Herc$_{SDSS}$ & $ 9.88^{+6.75}_{-3.28} $ & $ 176^{+65}_{-41} $ & $ 3.56^{+0.65}_{-0.58} $ & $ 88^{+15}_{-14} $ & $ 0.56^{+0.08}_{-0.10} $ & $ 279.53^{+4.30}_{-3.86} $ & $ 0.64^{+0.07}_{-0.09} $ & $ 281.22^{+3.97}_{-4.21} $ & 0.36 & $ 1.17^{+0.55}_{-0.44} $\\[2 mm]
Herc$_{M18}$ & $ 5.32^{+0.35}_{-0.26} $ & $ 1075^{+42}_{-39} $ & $ 4.55^{+0.13}_{-0.12} $ & $ 977^{+24}_{-26} $ & $ 0.62^{+0.01}_{-0.01} $ & $ 286.47^{+0.80}_{-0.84} $ & $ 0.62^{+0.01}_{-0.01} $ & $ 286.28^{+0.87}_{-0.85} $ & 0.46 & $ 0.30^{+0.20}_{-0.13} $\\[2 mm]
Herc$_{DCLS}$ & $ 10.38^{+1.78}_{-1.29} $ & $ 460^{+53}_{-44} $ & $ 6.19^{+0.44}_{-0.44} $ & $ 320^{+25}_{-23} $ & $ 0.55^{+0.05}_{-0.05} $ & $ 284.06^{+2.79}_{-2.60} $ & $ 0.58^{+0.05}_{-0.06} $ & $ 283.67^{+2.38}_{-2.21} $ & 1.15 & $ 0.74^{+0.35}_{-0.25} $\\[2 mm]
LeoI$_{PS}$ & $ 4.05^{+0.05}_{-0.05} $ & $ 1068^{+16}_{-15} $ & $ 4.04^{+0.05}_{-0.06} $ & $ 1067^{+16}_{-16} $ & $ 0.43^{+0.01}_{-0.01} $ & $ 84.31^{+0.95}_{-0.98} $ & $ 0.43^{+0.01}_{-0.01} $ & $ 84.27^{+1.01}_{-0.97} $ & -0.92 & $ 0.07^{+.01}_{-.010} $\\[2 mm]
LeoII$_{PS}$ & $ 2.75^{+0.04}_{-0.04} $ & $ 772^{+13}_{-14} $ & $ 2.74^{+0.04}_{-0.04} $ & $ 768^{+14}_{-13} $ & $ 0.11^{+0.02}_{-0.02} $ & $ 47.79^{+5.60}_{-5.89} $ & $ 0.11^{+0.02}_{-0.02} $ & $ 47.87^{+5.90}_{-5.98} $ & -0.79 & $ 0.16^{+0.01}_{-0.01} $\\[2 mm]
LeoII$_{DCLS}$ & $ 2.83^{+0.02}_{-0.02} $ & $ 2985^{+26}_{-25} $ & $ 2.82^{+0.02}_{-0.02} $ & $ 2979^{+24}_{-25} $ & $ 0.07^{+0.01}_{-0.01} $ & $ 41.18^{+4.61}_{-4.55} $ & $ 0.07^{+0.01}_{-0.01} $ & $ 41.23^{+4.60}_{-4.81} $ & -1.06 & $ 0.17^{+.01}_{-.010} $\\[2 mm]
LeoIV$_{PS}$ & $ 3.91^{+0.97}_{-0.80} $ & $ 21^{+6}_{-7} $ & $ 4.27^{+1.08}_{-0.76} $ & $ 24^{+6}_{-6} $ & $ 0.40^{+0.15}_{-0.13} $ & $ 81.80^{+235.82}_{-56.91} $ & $ 0.42^{+0.15}_{-0.16} $ & $ 80.67^{+228.51}_{-56.16} $ & -0.57 & $ 0.22^{+0.38}_{-0.10} $\\[2 mm]
LeoIV$_{SDSS}$ & $ 2.72^{+0.37}_{-0.30} $ & $ 27^{+4}_{-4} $ & $ 2.67^{+0.34}_{-0.28} $ & $ 26^{+4}_{-4} $ & $ 0.38^{+0.11}_{-0.11} $ & $ 326.49^{+16.72}_{-278.44} $ & $ 0.38^{+0.12}_{-0.12} $ & $ 323.33^{+18.58}_{-274.67} $ & -0.58 & $ 0.15^{+0.10}_{-0.05} $\\[2 mm]
LeoIV$_{DCLS}$ & $ 2.60^{+0.19}_{-0.16} $ & $ 101^{+8}_{-7} $ & $ 2.54^{+0.16}_{-0.15} $ & $ 99^{+8}_{-7} $ & $ 0.23^{+0.07}_{-0.07} $ & $ 328.20^{+14.70}_{-265.00} $ & $ 0.23^{+0.07}_{-0.08} $ & $ 324.46^{+17.51}_{-260.61} $ & -0.51 & $ 0.15^{+0.05}_{-0.03} $\\[2 mm]
LeoV$_{SDSS}$ & $ 1.63^{+0.41}_{-0.32} $ & $ 13^{+3}_{-2} $ & $ 1.64^{+0.38}_{-0.33} $ & $ 13^{+4}_{-2} $ & $ 0.32^{+0.14}_{-0.11} $ & $ 271.53^{+17.15}_{-203.28} $ & $ 0.33^{+0.13}_{-0.12} $ & $ 274.53^{+15.64}_{-203.28} $ & -0.32 & $ 0.27^{+0.30}_{-0.12} $\\[2 mm]
LeoV$_{M18}$ & $ 2.50^{+0.97}_{-0.78} $ & $ 145^{+22}_{-22} $ & $ 1.04^{+0.08}_{-0.07} $ & $ 92^{+6}_{-6} $ & $ 0.32^{+0.07}_{-0.07} $ & $ 89.64^{+186.52}_{-6.59} $ & $ 0.23^{+0.08}_{-0.08} $ & $ 277.15^{+9.16}_{-189.60} $ & 0.09 & $ 0.77^{+0.15}_{-0.13} $\\[2 mm]
LeoV$_{DCLS}$ & $ 1.04^{+0.17}_{-0.14} $ & $ 22^{+4}_{-3} $ & $ 1.02^{+0.16}_{-0.14} $ & $ 22^{+3}_{-4} $ & $ 0.33^{+0.11}_{-0.12} $ & $ 80.45^{+194.17}_{-11.69} $ & $ 0.32^{+0.12}_{-0.11} $ & $ 80.75^{+194.26}_{-12.49} $ & -0.32 & $ 0.18^{+0.13}_{-0.06} $\\[2 mm]
PegII$_{SDSS}$ & $ 1.12^{+0.60}_{-0.37} $ & $ 7^{+4}_{-3} $ & $ 1.17^{+0.54}_{-0.34} $ & $ 8^{+3}_{-3} $ & $ 0.42^{+0.15}_{-0.14} $ & $ 274.25^{+33.05}_{-236.14} $ & $ 0.43^{+0.16}_{-0.16} $ & $ 279.37^{+26.29}_{-236.15} $ & -0.22 & $ 0.54^{+0.82}_{-0.32} $\\[2 mm]
PhoeII$_{DES}$ & $ 1.74^{+0.28}_{-0.24} $ & $ 28^{+5}_{-4} $ & $ 1.58^{+0.26}_{-0.22} $ & $ 27^{+4}_{-5} $ & $ 0.31^{+0.12}_{-0.11} $ & $ 282.90^{+13.88}_{-11.15} $ & $ 0.27^{+0.11}_{-0.10} $ & $ 285.28^{+15.31}_{-14.54} $ & .010 & $ 0.93^{+0.98}_{-0.54} $\\[2 mm]
PictI$_{DES}$ & $ 0.98^{+0.11}_{-0.10} $ & $ 39^{+4}_{-4} $ & $ 0.96^{+0.10}_{-0.09} $ & $ 38^{+4}_{-4} $ & $ 0.43^{+0.07}_{-0.09} $ & $ 54.32^{+6.24}_{-6.16} $ & $ 0.44^{+0.07}_{-0.09} $ & $ 55.23^{+6.06}_{-6.33} $ & -0.33 & $ 0.14^{+0.11}_{-0.05} $\\[2 mm]
PiscII$_{SDSS}$ & $ 1.51^{+0.31}_{-0.24} $ & $ 18^{+4}_{-3} $ & $ 1.42^{+0.25}_{-0.20} $ & $ 18^{+3}_{-3} $ & $ 0.33^{+0.11}_{-0.11} $ & $ 79.13^{+199.52}_{-18.57} $ & $ 0.34^{+0.12}_{-0.12} $ & $ 81.14^{+197.36}_{-18.23} $ & -0.33 & $ 0.21^{+0.16}_{-0.08} $\\[2 mm]
PiscII$_{M18}$ & $ 1.16^{+0.07}_{-0.06} $ & $ 121^{+6}_{-6} $ & $ 1.13^{+0.06}_{-0.06} $ & $ 118^{+7}_{-6} $ & $ 0.18^{+0.06}_{-0.06} $ & $ 277.77^{+9.57}_{-191.77} $ & $ 0.18^{+0.06}_{-0.07} $ & $ 277.28^{+9.27}_{-191.25} $ & -0.61 & $ 0.20^{+0.16}_{-0.05} $\\[2 mm]
RetII$_{DES}$ & $ 4.18^{+0.08}_{-0.08} $ & $ 764^{+15}_{-15} $ & $ 4.15^{+0.08}_{-0.08} $ & $ 759^{+16}_{-15} $ & $ 0.60^{+0.01}_{-0.01} $ & $ 69.51^{+0.80}_{-0.77} $ & $ 0.60^{+0.01}_{-0.01} $ & $ 69.51^{+0.80}_{-0.80} $ & -0.77 & $ 0.04^{+0.01}_{-.010} $\\[2 mm]
RetIII$_{DES}$ & $ 1.32^{+0.23}_{-0.20} $ & $ 23^{+3}_{-4} $ & $ 1.29^{+0.23}_{-0.18} $ & $ 23^{+3}_{-4} $ & $ 0.33^{+0.11}_{-0.11} $ & $ 44.26^{+233.02}_{-15.89} $ & $ 0.33^{+0.12}_{-0.11} $ & $ 49.96^{+242.22}_{-18.49} $ & -0.33 & $ 0.19^{+0.15}_{-0.07} $\\[2 mm]
SgrII$_{PS}$ & $ 1.60^{+0.26}_{-0.18} $ & $ 79^{+7}_{-4} $ & $ 1.63^{+0.15}_{-0.14} $ & $ 85^{+10}_{-8} $ & $ 0.27^{+0.05}_{-0.08} $ & $ 72.79^{+214.38}_{-17.46} $ & $ 0.24^{+0.10}_{-0.09} $ & $ 74.90^{+14.69}_{-13.02} $ & -0.73 & $ 0.24^{+0.46}_{-0.09} $\\[2 mm]
SegI$_{SDSS}$ & $ 4.58^{+0.53}_{-0.41} $ & $ 102^{+11}_{-9} $ & $ 4.32^{+0.39}_{-0.35} $ & $ 97^{+9}_{-8} $ & $ 0.19^{+0.07}_{-0.06} $ & $ 286.74^{+14.26}_{-16.39} $ & $ 0.20^{+0.08}_{-0.08} $ & $ 286.52^{+15.73}_{-14.75} $ & -0.44 & $ 0.24^{+0.13}_{-0.07} $\\[2 mm]
SegI$_{DCLS}$ & $ 4.46^{+0.72}_{-0.40} $ & $ 220^{+27}_{-19} $ & $ 4.00^{+0.25}_{-0.23} $ & $ 200^{+12}_{-13} $ & $ 0.33^{+0.05}_{-0.05} $ & $ 63.82^{+6.55}_{-6.45} $ & $ 0.33^{+0.05}_{-0.06} $ & $ 62.36^{+6.25}_{-6.52} $ & -0.24 & $ 0.17^{+0.09}_{-0.04} $\\[2 mm]
SegII$_{SDSS}$ & $ 64.78^{+1.44}_{-1.49} $ & $ 1194^{+79}_{-73} $ & $ 3.91^{+0.30}_{-0.28} $ & $ 88^{+8}_{-7} $ & $ 0.42^{+0.02}_{-0.02} $ & $ 7.52^{+6.56}_{-2.97} $ & $ 0.20^{+0.08}_{-0.07} $ & $ 316.53^{+18.11}_{-37.24} $ & 9.84 & $ 3.10^{+0.11}_{-0.13} $\\[2 mm]
SegII$_{PS}$ & $ 3.70^{+0.62}_{-0.52} $ & $ 31^{+6}_{-6} $ & $ 3.67^{+0.57}_{-0.51} $ & $ 31^{+6}_{-6} $ & $ 0.25^{+0.10}_{-0.09} $ & $ 285.46^{+24.51}_{-218.97} $ & $ 0.26^{+0.11}_{-0.10} $ & $ 283.94^{+24.08}_{-221.31} $ & -0.42 & $ 0.21^{+0.16}_{-0.08} $\\[2 mm]
SegII$_{DCLS}$ & $ 3.32^{+0.12}_{-0.12} $ & $ 283^{+11}_{-11} $ & $ 3.28^{+0.11}_{-0.11} $ & $ 279^{+11}_{-10} $ & $ 0.32^{+0.03}_{-0.04} $ & $ 342.69^{+3.62}_{-3.96} $ & $ 0.32^{+0.03}_{-0.04} $ & $ 342.59^{+3.84}_{-4.01} $ & -0.55 & $ 0.11^{+0.02}_{-0.02} $\\[2 mm]
SexI$_{PS}$ & $ 20.02^{+0.53}_{-0.43} $ & $ 2154^{+53}_{-45} $ & $ 19.48^{+0.35}_{-0.35} $ & $ 2111^{+40}_{-41} $ & $ 0.18^{+0.02}_{-0.02} $ & $ 69.66^{+3.49}_{-3.47} $ & $ 0.18^{+0.02}_{-0.02} $ & $ 69.38^{+3.61}_{-3.51} $ & 0.04 & $ 0.28^{+0.15}_{-0.08} $\\[2 mm]
TriaII$_{PS}$ & $ 1.53^{+0.26}_{-0.23} $ & $ 23^{+5}_{-4} $ & $ 1.55^{+0.24}_{-0.24} $ & $ 24^{+4}_{-5} $ & $ 0.25^{+0.11}_{-0.09} $ & $ 298.55^{+25.84}_{-219.82} $ & $ 0.26^{+0.13}_{-0.10} $ & $ 300.72^{+27.55}_{-222.65} $ & -0.45 & $ 0.21^{+0.15}_{-0.08} $\\[2 mm]
TucII$_{DES}$ & $ 10.97^{+0.74}_{-0.67} $ & $ 302^{+24}_{-22} $ & $ 10.95^{+0.75}_{-0.69} $ & $ 303^{+25}_{-23} $ & $ 0.34^{+0.06}_{-0.07} $ & $ 274.76^{+6.45}_{-187.91} $ & $ 0.34^{+0.07}_{-0.08} $ & $ 274.02^{+6.81}_{-187.37} $ & -1.17 & $ 0.13^{+0.06}_{-0.04} $\\[2 mm]
TucIII$_{DES}$ & $ 14.40^{+1.57}_{-1.67} $ & $ 363^{+34}_{-37} $ & $ 10.22^{+1.27}_{-2.12} $ & $ 272^{+31}_{-47} $ & $ 0.81^{+0.02}_{-0.03} $ & $ 83.87^{+1.20}_{-1.21} $ & $ 0.73^{+0.05}_{-0.15} $ & $ 83.17^{+2.07}_{-1.66} $ & -0.34 & $ 0.51^{+0.50}_{-0.29} $\\[2 mm]
TucIV$_{DES}$ & $ 7.69^{+0.81}_{-0.65} $ & $ 179^{+18}_{-17} $ & $ 7.42^{+0.71}_{-0.65} $ & $ 174^{+18}_{-16} $ & $ 0.34^{+0.07}_{-0.07} $ & $ 336.19^{+8.46}_{-23.77} $ & $ 0.35^{+0.07}_{-0.09} $ & $ 333.32^{+9.26}_{-54.63} $ & -0.80 & $ 0.22^{+0.23}_{-0.08} $\\[2 mm]
TucV$_{DES}$ & $ 1.53^{+0.29}_{-0.22} $ & $ 37^{+6}_{-6} $ & $ 1.39^{+0.20}_{-0.18} $ & $ 33^{+5}_{-4} $ & $ 0.38^{+0.10}_{-0.12} $ & $ 40.85^{+10.03}_{-7.65} $ & $ 0.37^{+0.12}_{-0.13} $ & $ 41.60^{+11.90}_{-8.36} $ & -0.36 & $ 0.21^{+0.18}_{-0.09} $\\[2 mm]
UMaI$_{PS}$ & $ 5.68^{+0.82}_{-0.68} $ & $ 64^{+9}_{-8} $ & $ 5.64^{+0.75}_{-0.65} $ & $ 64^{+9}_{-8} $ & $ 0.49^{+0.08}_{-0.10} $ & $ 270.33^{+6.93}_{-188.46} $ & $ 0.50^{+0.09}_{-0.11} $ & $ 88.05^{+187.63}_{-7.84} $ & -0.61 & $ 0.15^{+0.18}_{-0.07} $\\[2 mm]
UMaI$_{SDSS}$ & $ 6.09^{+0.78}_{-0.66} $ & $ 58^{+8}_{-8} $ & $ 6.06^{+0.72}_{-0.63} $ & $ 57^{+8}_{-7} $ & $ 0.58^{+0.07}_{-0.08} $ & $ 78.57^{+4.98}_{-4.79} $ & $ 0.59^{+0.07}_{-0.09} $ & $ 77.97^{+5.43}_{-4.83} $ & -0.66 & $ 0.17^{+0.32}_{-0.09} $\\[2 mm]
UMaII$_{SDSS}$ & $ 11.23^{+0.77}_{-0.69} $ & $ 296^{+20}_{-19} $ & $ 10.52^{+0.68}_{-0.63} $ & $ 284^{+19}_{-19} $ & $ 0.59^{+0.04}_{-0.04} $ & $ 284.23^{+2.09}_{-2.22} $ & $ 0.62^{+0.03}_{-0.03} $ & $ 284.24^{+2.11}_{-2.09} $ & -0.32 & $ 1.74^{+0.62}_{-0.72} $\\[2 mm]
UMi$_{PS}$ & $ 12.90^{+0.19}_{-0.17} $ & $ 2041^{+30}_{-28} $ & $ 12.85^{+0.19}_{-0.18} $ & $ 2036^{+30}_{-30} $ & $ 0.53^{+.01}_{-.01} $ & $ 52.05^{+0.69}_{-0.68} $ & $ 0.53^{+.01}_{-.01} $ & $ 52.00^{+0.70}_{-0.68} $ & -0.91 & $ 0.05^{+0.01}_{-.010} $\\[2 mm]
WilI$_{PS}$ & $ 1.91^{+0.20}_{-0.18} $ & $ 47^{+5}_{-4} $ & $ 1.85^{+0.17}_{-0.16} $ & $ 45^{+5}_{-4} $ & $ 0.44^{+0.08}_{-0.10} $ & $ 78.69^{+4.96}_{-4.75} $ & $ 0.43^{+0.08}_{-0.10} $ & $ 78.65^{+5.27}_{-5.13} $ & -0.27 & $ 0.17^{+0.29}_{-0.07} $\\[2 mm]
WilI$_{SDSS}$ & $ 1.54^{+0.14}_{-0.12} $ & $ 53^{+5}_{-4} $ & $ 1.48^{+0.12}_{-0.11} $ & $ 52^{+4}_{-4} $ & $ 0.54^{+0.05}_{-0.06} $ & $ 77.14^{+3.09}_{-3.32} $ & $ 0.53^{+0.06}_{-0.07} $ & $ 76.08^{+3.32}_{-3.33} $ & 0.12 & $ 1.47^{+1.26}_{-1.21} $\\[2 mm]
WilI$_{M18}$ & $ 2.49^{+0.36}_{-0.25} $ & $ 455^{+32}_{-28} $ & $ 1.88^{+0.06}_{-0.06} $ & $ 380^{+11}_{-12} $ & $ 0.50^{+0.02}_{-0.02} $ & $ 77.86^{+1.63}_{-1.60} $ & $ 0.51^{+0.02}_{-0.02} $ & $ 77.03^{+1.54}_{-1.55} $ & 0.94 & $ 0.32^{+0.42}_{-0.15} $\\[2 mm]

==> combined_result_table_ell_noprev.txt <==
Boo I  & $ 10.96^{+0.98(4.30)}_{-0.82(2.60)} $ & $ 205^{+18(70)}_{-16(55)} $ & $ 10.79^{+0.87(3.58)}_{-0.80(2.63)} $ & $ 203^{+19(72)}_{-16(55)} $ & $ 0.35^{+0.06(0.19)}_{-0.07(0.26)} $ & $ 334.01^{+13.90(24.49)}_{-321.07(332.49)} $ & $ 0.36^{+0.07(0.21)}_{-0.07(0.28)} $ & $ 327.67^{+18.30(30.60)}_{-314.82(326.09)} $ & -1.08 & $ 0.16^{+0.10(1.18)}_{-0.05(0.11)} $\\[2 mm]
Boo II  & $ 3.12^{+0.79(4.17)}_{-0.74(2.42)} $ & $ 20^{+6(24)}_{-5(16)} $ & $ 3.15^{+0.75(3.17)}_{-0.66(2.25)} $ & $ 21^{+6(23)}_{-5(16)} $ & $ 0.31^{+0.12(0.42)}_{-0.10(0.27)} $ & $ 290.53^{+19.82(62.06)}_{-211.33(282.93)} $ & $ 0.31^{+0.14(0.44)}_{-0.12(0.27)} $ & $ 289.30^{+20.66(63.68)}_{-209.00(282.30)} $ & -0.59 & $ 0.44^{+0.64(2.83)}_{-0.24(0.39)} $\\[2 mm]
 & $ 4.96^{+0.99(5.76)}_{-0.84(3.09)} $ & $ 29^{+6(29)}_{-7(26)} $ & $ 5.08^{+0.92(4.64)}_{-0.81(2.57)} $ & $ 30^{+8(29)}_{-6(21)} $ & $ 0.27^{+0.11(0.40)}_{-0.09(0.23)} $ & $ 86.49^{+210.07(261.80)}_{-29.46(75.83)} $ & $ 0.27^{+0.12(0.42)}_{-0.10(0.24)} $ & $ 80.02^{+210.21(267.01)}_{-23.22(70.07)} $ & -0.74 & $ 0.24^{+0.24(2.83)}_{-0.10(0.20)} $\\[2 mm]
Boo III  & $ 0.74^{+1.56(12.62)}_{-0.61(0.74)} $ & $ 0^{+0(9)}_{-0(0)} $ & $ 5.84^{+5.33(29.36)}_{-3.38(5.70)} $ & $ 3^{+6(46)}_{-2(3)} $ & $ 0.42^{+0.15(0.40)}_{-0.13(0.36)} $ & $ 272.59^{+37.18(79.59)}_{-220.72(265.14)} $ & $ 0.41^{+0.17(0.42)}_{-0.15(0.36)} $ & $ 278.16^{+32.32(73.69)}_{-223.94(271.24)} $ & -0.29 & $ 2.24^{+1.43(2.68)}_{-1.31(2.22)} $\\[2 mm]
Draco  & $ 8.24^{+0.12(0.42)}_{-0.11(0.39)} $ & $ 1679^{+23(85)}_{-23(80)} $ & $ 8.21^{+0.11(0.41)}_{-0.11(0.38)} $ & $ 1674^{+23(86)}_{-24(83)} $ & $ 0.32^{+0.01(0.05)}_{-0.01(0.05)} $ & $ 85.78^{+1.33(184.99)}_{-1.40(5.10)} $ & $ 0.32^{+0.01(0.05)}_{-0.01(0.05)} $ & $ 85.79^{+1.48(185.23)}_{-1.44(5.16)} $ & -0.82 & $ 0.10^{+0.01(0.64)}_{-.01(0.02)} $\\[2 mm]
 & $ 8.54^{+0.10(0.38)}_{-0.10(0.36)} $ & $ 1985^{+24(89)}_{-25(87)} $ & $ 8.51^{+0.10(0.36)}_{-0.10(0.36)} $ & $ 1978^{+25(89)}_{-24(87)} $ & $ 0.34^{+0.01(0.04)}_{-0.01(0.04)} $ & $ 271.85^{+1.17(4.15)}_{-1.22(184.15)} $ & $ 0.34^{+0.01(0.04)}_{-0.01(0.04)} $ & $ 271.93^{+1.19(4.30)}_{-1.23(184.39)} $ & -1.02 & $ 0.09^{+.01(0.38)}_{-.010(0.01)} $\\[2 mm]
Draco II  & $ 1.89^{+0.31(4.01)}_{-0.23(0.70)} $ & $ 25^{+4(21)}_{-4(11)} $ & $ 1.83^{+0.25(1.13)}_{-0.21(0.67)} $ & $ 24^{+3(14)}_{-3(11)} $ & $ 0.29^{+0.11(0.35)}_{-0.10(0.25)} $ & $ 286.44^{+12.83(52.75)}_{-11.95(260.14)} $ & $ 0.29^{+0.11(0.36)}_{-0.10(0.26)} $ & $ 284.13^{+13.69(57.29)}_{-12.82(262.54)} $ & -0.54 & $ 0.17^{+0.10(1.45)}_{-0.06(0.13)} $\\[2 mm]
Coma B  & $ 6.12^{+0.85(4.08)}_{-0.70(2.07)} $ & $ 63^{+8(34)}_{-7(23)} $ & $ 5.99^{+0.83(3.37)}_{-0.67(2.06)} $ & $ 62^{+9(34)}_{-8(24)} $ & $ 0.59^{+0.12(0.25)}_{-0.15(0.50)} $ & $ 270.32^{+3.53(26.08)}_{-183.92(223.14)} $ & $ 0.60^{+0.12(0.26)}_{-0.16(0.51)} $ & $ 270.15^{+3.40(23.50)}_{-183.77(221.70)} $ & -0.84 & $ 0.17^{+0.33(2.73)}_{-0.09(0.15)} $\\[2 mm]
 & $ 4.86^{+0.44(1.83)}_{-0.41(1.36)} $ & $ 72^{+7(26)}_{-7(23)} $ & $ 5.53^{+0.52(2.02)}_{-0.45(1.52)} $ & $ 92^{+9(33)}_{-8(28)} $ & $ 0.30^{+0.10(0.29)}_{-0.10(0.27)} $ & $ 292.21^{+8.16(37.35)}_{-10.39(255.66)} $ & $ 0.26^{+0.10(0.30)}_{-0.09(0.24)} $ & $ 289.03^{+9.80(44.92)}_{-11.29(254.94)} $ & -3.51 & $ 0.15^{+0.11(1.64)}_{-0.04(0.11)} $\\[2 mm]
CVn I  & $ 7.54^{+0.27(1.05)}_{-0.25(0.88)} $ & $ 311^{+11(41)}_{-11(39)} $ & $ 7.48^{+0.26(1.00)}_{-0.26(0.89)} $ & $ 309^{+11(42)}_{-11(39)} $ & $ 0.41^{+0.03(0.11)}_{-0.03(0.12)} $ & $ 80.45^{+2.54(9.53)}_{-2.47(8.83)} $ & $ 0.41^{+0.03(0.10)}_{-0.03(0.13)} $ & $ 80.66^{+2.60(190.29)}_{-2.60(9.38)} $ & -0.88 & $ 0.09^{+0.04(0.97)}_{-0.02(0.04)} $\\[2 mm]
 & $ 6.89^{+0.22(0.84)}_{-0.20(0.70)} $ & $ 352^{+11(40)}_{-10(36)} $ & $ 6.82^{+0.22(0.77)}_{-0.20(0.70)} $ & $ 350^{+11(39)}_{-11(38)} $ & $ 0.30^{+0.03(0.10)}_{-0.03(0.12)} $ & $ 75.89^{+3.19(11.65)}_{-3.26(12.96)} $ & $ 0.30^{+0.03(0.10)}_{-0.03(0.13)} $ & $ 76.20^{+3.46(12.18)}_{-3.48(13.27)} $ & -0.78 & $ 0.12^{+0.04(0.86)}_{-0.02(0.05)} $\\[2 mm]
CVn II  & $ 1.03^{+0.16(0.83)}_{-0.13(0.40)} $ & $ 16^{+2(10)}_{-2(7)} $ & $ 1.02^{+0.14(0.64)}_{-0.13(0.39)} $ & $ 16^{+2(9)}_{-3(7)} $ & $ 0.30^{+0.11(0.35)}_{-0.10(0.27)} $ & $ 308.84^{+24.75(48.16)}_{-271.97(305.79)} $ & $ 0.31^{+0.11(0.36)}_{-0.11(0.27)} $ & $ 306.30^{+25.79(50.58)}_{-268.92(303.41)} $ & -0.45 & $ 0.17^{+0.11(1.85)}_{-0.06(0.13)} $\\[2 mm]
 & $ 1.44^{+0.66(10.90)}_{-0.40(1.14)} $ & $ 7^{+3(19)}_{-2(7)} $ & $ 1.51^{+0.58(5.20)}_{-0.40(1.02)} $ & $ 8^{+2(15)}_{-3(7)} $ & $ 0.36^{+0.15(0.44)}_{-0.13(0.32)} $ & $ 284.12^{+32.61(72.04)}_{-242.06(280.44)} $ & $ 0.39^{+0.16(0.44)}_{-0.14(0.35)} $ & $ 285.64^{+27.18(70.36)}_{-236.35(282.11)} $ & -0.41 & $ 0.34^{+0.39(3.51)}_{-0.17(0.32)} $\\[2 mm]
Herc  & $ 5.44^{+1.63(45.33)}_{-1.04(2.74)} $ & $ 67^{+19(270)}_{-12(37)} $ & $ 4.59^{+0.83(3.82)}_{-0.72(2.18)} $ & $ 58^{+11(48)}_{-10(30)} $ & $ 0.33^{+0.12(0.37)}_{-0.12(0.29)} $ & $ 271.45^{+12.47(62.26)}_{-197.64(245.35)} $ & $ 0.37^{+0.12(0.37)}_{-0.13(0.34)} $ & $ 89.57^{+193.00(239.95)}_{-15.38(62.65)} $ & -0.58 & $ 0.29^{+0.22(1.96)}_{-0.11(0.24)} $\\[2 mm]
 & $ 4.99^{+1.36(7.68)}_{-0.96(2.51)} $ & $ 90^{+17(74)}_{-15(43)} $ & $ 4.00^{+0.62(2.59)}_{-0.59(1.71)} $ & $ 78^{+13(49)}_{-11(34)} $ & $ 0.58^{+0.07(0.20)}_{-0.09(0.41)} $ & $ 283.22^{+4.00(19.01)}_{-4.42(204.87)} $ & $ 0.61^{+0.08(0.20)}_{-0.10(0.46)} $ & $ 283.96^{+3.71(18.11)}_{-4.35(206.65)} $ & 0.71 & $ 0.36^{+0.30(1.82)}_{-0.17(0.32)} $\\[2 mm]
Leo I  & $ 4.09^{+0.06(0.23)}_{-0.06(0.22)} $ & $ 829^{+13(48)}_{-13(47)} $ & $ 4.08^{+0.06(0.23)}_{-0.06(0.21)} $ & $ 829^{+13(48)}_{-13(47)} $ & $ 0.43^{+0.01(0.04)}_{-0.01(0.05)} $ & $ 84.07^{+1.10(3.95)}_{-1.14(3.94)} $ & $ 0.43^{+0.01(0.05)}_{-0.01(0.05)} $ & $ 84.05^{+1.12(4.03)}_{-1.12(4.07)} $ & -1.49 & $ 0.07^{+.01(0.29)}_{-.010(0.01)} $\\[2 mm]
Leo II  & $ 2.75^{+0.05(0.18)}_{-0.05(0.17)} $ & $ 614^{+12(42)}_{-10(39)} $ & $ 2.74^{+0.05(0.17)}_{-0.05(0.16)} $ & $ 612^{+12(42)}_{-12(40)} $ & $ 0.09^{+0.02(0.08)}_{-0.03(0.07)} $ & $ 57.92^{+8.19(235.91)}_{-7.92(31.49)} $ & $ 0.09^{+0.02(0.08)}_{-0.03(0.07)} $ & $ 57.30^{+7.97(219.51)}_{-7.75(33.19)} $ & -0.90 & $ 0.17^{+0.01(0.17)}_{-0.01(0.04)} $\\[2 mm]
 & $ 3.81^{+0.07(0.25)}_{-0.06(0.22)} $ & $ 595^{+11(40)}_{-11(38)} $ & $ 3.79^{+0.06(0.23)}_{-0.06(0.22)} $ & $ 596^{+11(39)}_{-11(39)} $ & $ 0.05^{+0.02(0.08)}_{-0.02(0.05)} $ & $ 46.33^{+16.31(301.53)}_{-13.53(38.49)} $ & $ 0.06^{+0.02(0.08)}_{-0.02(0.05)} $ & $ 45.44^{+15.29(301.25)}_{-12.27(36.88)} $ & -3.07 & $ 0.18^{+.01(0.05)}_{-.01(0.03)} $\\[2 mm]
Leo IV  & $ 3.57^{+0.63(3.38)}_{-0.51(1.47)} $ & $ 24^{+5(19)}_{-4(13)} $ & $ 3.59^{+0.58(2.89)}_{-0.49(1.48)} $ & $ 24^{+5(19)}_{-4(13)} $ & $ 0.37^{+0.13(0.37)}_{-0.13(0.33)} $ & $ 38.44^{+269.13(318.08)}_{-19.55(34.93)} $ & $ 0.37^{+0.14(0.40)}_{-0.13(0.33)} $ & $ 38.45^{+264.98(317.87)}_{-19.25(35.05)} $ & -0.72 & $ 0.17^{+0.14(2.26)}_{-0.06(0.13)} $\\[2 mm]
 & $ 2.79^{+0.44(2.86)}_{-0.38(1.15)} $ & $ 18^{+4(15)}_{-3(11)} $ & $ 2.79^{+0.44(2.49)}_{-0.37(1.10)} $ & $ 18^{+4(15)}_{-3(10)} $ & $ 0.28^{+0.11(0.37)}_{-0.10(0.25)} $ & $ 297.78^{+28.62(57.83)}_{-242.96(293.38)} $ & $ 0.27^{+0.12(0.40)}_{-0.10(0.25)} $ & $ 292.38^{+32.14(63.51)}_{-227.84(287.77)} $ & -9.05 & $ 0.20^{+0.13(2.06)}_{-0.07(0.15)} $\\[2 mm]
Leo V  & $ 2.24^{+0.48(3.22)}_{-0.39(1.18)} $ & $ 18^{+4(17)}_{-3(10)} $ & $ 2.12^{+0.45(2.05)}_{-0.36(1.10)} $ & $ 18^{+3(15)}_{-4(10)} $ & $ 0.28^{+0.11(0.37)}_{-0.09(0.25)} $ & $ 288.77^{+17.29(57.98)}_{-203.17(273.86)} $ & $ 0.30^{+0.11(0.38)}_{-0.11(0.27)} $ & $ 287.77^{+17.62(59.62)}_{-200.18(274.75)} $ & -0.62 & $ 0.30^{+0.32(2.68)}_{-0.13(0.25)} $\\[2 mm]
Pisces II  & $ 1.52^{+0.32(2.15)}_{-0.25(0.68)} $ & $ 15^{+3(13)}_{-2(8)} $ & $ 1.47^{+0.27(1.27)}_{-0.24(0.66)} $ & $ 15^{+3(11)}_{-3(8)} $ & $ 0.40^{+0.12(0.33)}_{-0.12(0.34)} $ & $ 80.12^{+196.24(236.59)}_{-15.25(54.06)} $ & $ 0.40^{+0.12(0.35)}_{-0.13(0.35)} $ & $ 84.31^{+193.76(233.86)}_{-16.57(60.28)} $ & -0.49 & $ 0.21^{+0.23(2.67)}_{-0.09(0.18)} $\\[2 mm]
Sgr II  & $ 1.93^{+0.16(0.81)}_{-0.15(0.49)} $ & $ 90^{+8(34)}_{-8(27)} $ & $ 1.88^{+0.16(0.63)}_{-0.14(0.48)} $ & $ 89^{+9(33)}_{-8(28)} $ & $ 0.16^{+0.07(0.26)}_{-0.06(0.14)} $ & $ 85.61^{+209.30(261.65)}_{-23.84(71.46)} $ & $ 0.17^{+0.08(0.27)}_{-0.06(0.15)} $ & $ 85.19^{+208.85(261.17)}_{-22.81(70.25)} $ & -0.76 & $ 0.19^{+0.07(1.05)}_{-0.04(0.11)} $\\[2 mm]
Seg I  & $ 4.28^{+0.45(1.98)}_{-0.41(1.31)} $ & $ 72^{+7(30)}_{-7(24)} $ & $ 4.36^{+0.46(1.87)}_{-0.41(1.31)} $ & $ 76^{+9(32)}_{-8(25)} $ & $ 0.30^{+0.09(0.26)}_{-0.10(0.26)} $ & $ 279.78^{+10.42(46.04)}_{-194.08(242.31)} $ & $ 0.32^{+0.09(0.27)}_{-0.09(0.28)} $ & $ 282.16^{+9.78(42.29)}_{-11.72(236.18)} $ & 0.77 & $ 0.24^{+0.24(2.14)}_{-0.09(0.19)} $\\[2 mm]
Seg II  & $ 4.73^{+0.83(4.58)}_{-0.81(3.05)} $ & $ 25^{+6(23)}_{-5(20)} $ & $ 4.78^{+0.82(3.61)}_{-0.77(2.64)} $ & $ 26^{+7(24)}_{-5(18)} $ & $ 0.32^{+0.13(0.45)}_{-0.11(0.28)} $ & $ 67.26^{+230.57(287.23)}_{-41.45(62.68)} $ & $ 0.35^{+0.16(0.44)}_{-0.13(0.32)} $ & $ 67.50^{+225.04(287.07)}_{-45.34(63.33)} $ & -0.76 & $ 0.27^{+0.30(2.76)}_{-0.12(0.24)} $\\[2 mm]
 & $ 65.03^{+1.86(6.29)}_{-2.03(7.83)} $ & $ 770^{+59(203)}_{-60(212)} $ & $ 3.73^{+0.32(1.38)}_{-0.29(0.94)} $ & $ 61^{+6(22)}_{-5(18)} $ & $ 0.39^{+0.03(0.10)}_{-0.03(0.11)} $ & $ 10.09^{+10.60(348.94)}_{-4.06(9.15)} $ & $ 0.19^{+0.08(0.29)}_{-0.07(0.17)} $ & $ 303.54^{+16.34(48.07)}_{-20.61(293.22)} $ & 4.65 & $ 3.08^{+0.13(0.40)}_{-0.16(0.76)} $\\[2 mm]
Sextans I  & $ 20.22^{+0.56(4.38)}_{-0.46(1.50)} $ & $ 1726^{+41(219)}_{-37(125)} $ & $ 19.60^{+0.38(1.39)}_{-0.36(1.27)} $ & $ 1689^{+33(121)}_{-33(115)} $ & $ 0.17^{+0.02(0.08)}_{-0.02(0.09)} $ & $ 63.25^{+3.84(14.34)}_{-3.75(13.93)} $ & $ 0.17^{+0.02(0.08)}_{-0.03(0.09)} $ & $ 63.11^{+3.76(15.09)}_{-4.06(14.86)} $ & -0.26 & $ 0.37^{+0.24(0.98)}_{-0.14(0.23)} $\\[2 mm]
 & $ 42.63^{+5.64(18.11)}_{-5.61(16.37)} $ & $ 3069^{+152(521)}_{-161(567)} $ & $ 21.68^{+0.37(1.33)}_{-0.36(1.24)} $ & $ 2224^{+37(134)}_{-36(129)} $ & $ 0.25^{+0.02(0.06)}_{-0.02(0.06)} $ & $ 55.79^{+2.05(7.39)}_{-2.09(7.57)} $ & $ 0.25^{+0.02(0.06)}_{-0.02(0.07)} $ & $ 52.70^{+1.98(7.26)}_{-2.09(7.55)} $ & 1.85 & $ 0.55^{+0.04(0.27)}_{-0.04(0.11)} $\\[2 mm]
Tria II  & $ 1.86^{+0.36(1.65)}_{-0.32(1.04)} $ & $ 19^{+4(17)}_{-4(13)} $ & $ 1.89^{+0.35(1.53)}_{-0.29(0.94)} $ & $ 20^{+4(17)}_{-4(13)} $ & $ 0.26^{+0.10(0.39)}_{-0.09(0.23)} $ & $ 83.95^{+228.25(270.33)}_{-34.29(78.13)} $ & $ 0.27^{+0.12(0.44)}_{-0.10(0.24)} $ & $ 85.23^{+224.40(269.25)}_{-32.38(78.44)} $ & -0.67 & $ 0.25^{+0.24(2.47)}_{-0.10(0.20)} $\\[2 mm]
UMa I  & $ 5.87^{+0.84(7.67)}_{-0.65(1.94)} $ & $ 58^{+7(38)}_{-7(22)} $ & $ 5.58^{+0.65(2.82)}_{-0.57(1.80)} $ & $ 56^{+7(28)}_{-7(21)} $ & $ 0.60^{+0.07(0.19)}_{-0.10(0.49)} $ & $ 271.81^{+4.04(25.92)}_{-184.61(208.98)} $ & $ 0.61^{+0.07(0.19)}_{-0.10(0.49)} $ & $ 271.22^{+3.94(21.75)}_{-184.56(205.68)} $ & -0.70 & $ 0.17^{+0.27(2.48)}_{-0.09(0.15)} $\\[2 mm]
 & $ 7.18^{+0.73(3.54)}_{-0.67(2.09)} $ & $ 67^{+8(31)}_{-6(23)} $ & $ 7.09^{+0.77(3.02)}_{-0.67(2.11)} $ & $ 67^{+8(30)}_{-7(22)} $ & $ 0.63^{+0.05(0.15)}_{-0.06(0.31)} $ & $ 81.56^{+3.37(194.89)}_{-3.32(13.81)} $ & $ 0.63^{+0.05(0.15)}_{-0.06(0.30)} $ & $ 81.98^{+3.77(194.18)}_{-3.63(14.91)} $ & -0.86 & $ 0.13^{+0.29(2.64)}_{-0.07(0.11)} $\\[2 mm]
UMa II  & $ 10.96^{+0.87(3.47)}_{-0.78(2.60)} $ & $ 230^{+17(64)}_{-16(54)} $ & $ 10.19^{+0.73(2.75)}_{-0.65(2.24)} $ & $ 223^{+16(60)}_{-15(52)} $ & $ 0.62^{+0.04(0.11)}_{-0.04(0.16)} $ & $ 280.67^{+1.95(7.34)}_{-1.95(7.14)} $ & $ 0.65^{+0.03(0.10)}_{-0.04(0.14)} $ & $ 280.72^{+1.89(7.00)}_{-1.87(6.89)} $ & -1.04 & $ 1.50^{+0.69(1.84)}_{-0.69(1.46)} $\\[2 mm]
Wil I  & $ 1.90^{+0.21(1.33)}_{-0.18(0.56)} $ & $ 41^{+4(19)}_{-4(12)} $ & $ 1.83^{+0.18(0.76)}_{-0.17(0.52)} $ & $ 40^{+4(15)}_{-4(13)} $ & $ 0.46^{+0.08(0.24)}_{-0.11(0.37)} $ & $ 78.85^{+4.48(214.89)}_{-4.66(26.24)} $ & $ 0.44^{+0.10(0.26)}_{-0.11(0.37)} $ & $ 79.18^{+5.31(219.59)}_{-5.00(29.44)} $ & -0.36 & $ 0.19^{+0.38(3.04)}_{-0.09(0.16)} $\\[2 mm]
 & $ 1.66^{+0.14(0.68)}_{-0.13(0.40)} $ & $ 48^{+4(16)}_{-4(12)} $ & $ 1.63^{+0.13(0.52)}_{-0.12(0.40)} $ & $ 47^{+4(15)}_{-4(13)} $ & $ 0.39^{+0.08(0.22)}_{-0.09(0.33)} $ & $ 73.77^{+5.03(215.38)}_{-5.24(27.39)} $ & $ 0.39^{+0.08(0.23)}_{-0.10(0.33)} $ & $ 73.86^{+5.18(212.26)}_{-5.41(29.65)} $ & -0.51 & $ 0.12^{+0.07(1.27)}_{-0.04(0.08)} $\\[2 mm]
UMi  & $ 12.87^{+0.19(0.75)}_{-0.19(0.64)} $ & $ 1715^{+24(91)}_{-26(88)} $ & $ 12.80^{+0.19(0.67)}_{-0.18(0.63)} $ & $ 1707^{+25(89)}_{-24(86)} $ & $ 0.53^{+.01(0.03)}_{-0.01(0.04)} $ & $ 50.84^{+0.70(2.48)}_{-0.69(2.47)} $ & $ 0.53^{+.01(0.03)}_{-.01(0.04)} $ & $ 50.84^{+0.72(2.57)}_{-0.67(2.45)} $ & -1.00 & $ 0.05^{+0.02(0.88)}_{-.010(0.01)} $\\[2 mm]
Cetus II  & $ 8.89^{+1.65(7.23)}_{-1.58(5.52)} $ & $ 87^{+15(59)}_{-16(52)} $ & $ 6.36^{+1.23(4.68)}_{-1.34(4.47)} $ & $ 68^{+15(55)}_{-15(46)} $ & $ 0.53^{+0.08(0.23)}_{-0.10(0.42)} $ & $ 68.47^{+5.88(215.31)}_{-6.01(29.60)} $ & $ 0.44^{+0.11(0.32)}_{-0.13(0.39)} $ & $ 73.05^{+9.67(234.64)}_{-9.83(41.99)} $ & -0.27 & $ 1.22^{+0.52(1.79)}_{-0.44(1.07)} $\\[2 mm]
Columba I  & $ 1.95^{+0.22(1.54)}_{-0.19(0.56)} $ & $ 43^{+5(22)}_{-4(14)} $ & $ 1.87^{+0.18(0.75)}_{-0.16(0.52)} $ & $ 42^{+4(16)}_{-5(14)} $ & $ 0.21^{+0.09(0.30)}_{-0.07(0.19)} $ & $ 65.86^{+14.82(272.78)}_{-13.28(50.24)} $ & $ 0.21^{+0.09(0.32)}_{-0.08(0.19)} $ & $ 68.90^{+15.60(271.07)}_{-13.29(53.16)} $ & -0.53 & $ 0.21^{+0.13(2.11)}_{-0.06(0.15)} $\\[2 mm]
Erid III  & $ 0.52^{+0.15(1.84)}_{-0.10(0.25)} $ & $ 14^{+3(13)}_{-2(7)} $ & $ 0.46^{+0.09(0.43)}_{-0.08(0.21)} $ & $ 12^{+3(9)}_{-2(6)} $ & $ 0.33^{+0.11(0.34)}_{-0.11(0.29)} $ & $ 278.98^{+15.44(54.98)}_{-198.82(249.44)} $ & $ 0.32^{+0.13(0.36)}_{-0.11(0.29)} $ & $ 274.02^{+18.05(62.01)}_{-196.94(246.62)} $ & -0.28 & $ 0.21^{+0.13(1.73)}_{-0.08(0.17)} $\\[2 mm]
Fornax  & $ 16.34^{+0.03(0.09)}_{-0.03(0.09)} $ & $ 65912^{+95(349)}_{-98(344)} $ & $ 16.34^{+0.03(0.09)}_{-0.03(0.10)} $ & $ 65902^{+99(349)}_{-95(346)} $ & $ 0.31^{+.010(.01)}_{-.010(.01)} $ & $ 40.87^{+0.19(0.65)}_{-0.18(0.66)} $ & $ 0.31^{+.010(.01)}_{-.010(.01)} $ & $ 40.88^{+0.18(0.65)}_{-0.18(0.66)} $ & -2.44 & $ 0.0256^{+0.0058(0.1468)}_{-0.0007(0.0012)} $\\[2 mm]
Grus I  & $ 2.63^{+0.32(2.14)}_{-0.26(0.80)} $ & $ 51^{+6(27)}_{-5(18)} $ & $ 2.58^{+0.27(1.08)}_{-0.24(0.77)} $ & $ 50^{+6(22)}_{-5(17)} $ & $ 0.39^{+0.09(0.27)}_{-0.11(0.33)} $ & $ 338.66^{+8.94(19.37)}_{-19.02(336.31)} $ & $ 0.39^{+0.10(0.28)}_{-0.11(0.34)} $ & $ 336.74^{+10.16(21.35)}_{-24.38(334.39)} $ & -0.63 & $ 0.15^{+0.10(1.58)}_{-0.05(0.11)} $\\[2 mm]
Grus II  & $ 6.87^{+0.51(3.83)}_{-0.42(1.35)} $ & $ 219^{+15(74)}_{-14(48)} $ & $ 6.61^{+0.37(1.48)}_{-0.37(1.23)} $ & $ 212^{+13(49)}_{-13(43)} $ & $ 0.11^{+0.05(0.19)}_{-0.04(0.10)} $ & $ 297.22^{+24.98(55.78)}_{-228.09(288.94)} $ & $ 0.11^{+0.05(0.20)}_{-0.04(0.10)} $ & $ 292.67^{+27.53(59.82)}_{-219.88(284.19)} $ & -0.69 & $ 0.23^{+0.12(1.26)}_{-0.05(0.12)} $\\[2 mm]
Hor I  & $ 1.54^{+0.11(1.29)}_{-0.10(0.30)} $ & $ 77^{+5(34)}_{-5(17)} $ & $ 1.48^{+0.09(0.34)}_{-0.08(0.27)} $ & $ 74^{+5(18)}_{-4(16)} $ & $ 0.13^{+0.05(0.20)}_{-0.05(0.12)} $ & $ 67.42^{+20.09(274.28)}_{-16.35(55.43)} $ & $ 0.14^{+0.06(0.21)}_{-0.05(0.12)} $ & $ 67.78^{+16.20(271.31)}_{-15.79(52.92)} $ & -0.45 & $ 0.18^{+0.04(0.78)}_{-0.03(0.09)} $\\[2 mm]
Hor II  & $ 2.13^{+0.30(1.80)}_{-0.26(0.82)} $ & $ 24^{+4(16)}_{-3(11)} $ & $ 2.11^{+0.28(1.19)}_{-0.25(0.80)} $ & $ 24^{+3(14)}_{-4(11)} $ & $ 0.28^{+0.10(0.35)}_{-0.10(0.25)} $ & $ 277.36^{+14.07(56.10)}_{-200.97(252.35)} $ & $ 0.27^{+0.10(0.36)}_{-0.10(0.24)} $ & $ 275.93^{+14.75(61.24)}_{-199.19(253.28)} $ & -0.60 & $ 0.19^{+0.14(1.91)}_{-0.06(0.15)} $\\[2 mm]
Phoenix II  & $ 1.81^{+0.33(1.56)}_{-0.30(1.00)} $ & $ 23^{+4(16)}_{-4(12)} $ & $ 1.59^{+0.29(1.13)}_{-0.27(0.92)} $ & $ 21^{+4(15)}_{-3(12)} $ & $ 0.31^{+0.12(0.38)}_{-0.11(0.28)} $ & $ 290.03^{+14.08(54.11)}_{-13.07(269.00)} $ & $ 0.30^{+0.12(0.38)}_{-0.11(0.27)} $ & $ 295.98^{+14.67(51.33)}_{-15.03(274.71)} $ & 0.02 & $ 1.30^{+1.03(2.72)}_{-0.73(1.20)} $\\[2 mm]
Pictoris I  & $ 0.98^{+0.11(0.55)}_{-0.10(0.30)} $ & $ 36^{+3(14)}_{-3(11)} $ & $ 0.96^{+0.11(0.42)}_{-0.10(0.30)} $ & $ 35^{+4(14)}_{-3(11)} $ & $ 0.41^{+0.07(0.22)}_{-0.09(0.33)} $ & $ 51.63^{+6.91(35.59)}_{-7.34(27.29)} $ & $ 0.41^{+0.08(0.23)}_{-0.09(0.34)} $ & $ 52.22^{+7.13(33.42)}_{-7.78(28.30)} $ & -0.41 & $ 0.15^{+0.10(1.65)}_{-0.05(0.11)} $\\[2 mm]
Ret II  & $ 4.14^{+0.08(0.31)}_{-0.08(0.27)} $ & $ 694^{+14(53)}_{-15(50)} $ & $ 4.12^{+0.08(0.30)}_{-0.08(0.27)} $ & $ 690^{+14(53)}_{-13(49)} $ & $ 0.58^{+0.01(0.04)}_{-0.01(0.04)} $ & $ 70.11^{+0.83(2.83)}_{-0.80(2.93)} $ & $ 0.58^{+0.01(0.04)}_{-0.01(0.04)} $ & $ 70.13^{+0.81(2.91)}_{-0.83(2.94)} $ & -0.93 & $ 0.04^{+.01(0.52)}_{-.010(0.01)} $\\[2 mm]
Tuc II  & $ 11.74^{+0.81(3.46)}_{-0.74(2.39)} $ & $ 278^{+21(82)}_{-20(67)} $ & $ 11.65^{+0.81(3.19)}_{-0.76(2.43)} $ & $ 280^{+21(84)}_{-21(71)} $ & $ 0.29^{+0.06(0.21)}_{-0.07(0.24)} $ & $ 278.61^{+6.93(33.89)}_{-7.28(218.05)} $ & $ 0.28^{+0.07(0.23)}_{-0.08(0.24)} $ & $ 277.59^{+7.76(38.50)}_{-188.06(222.74)} $ & -1.20 & $ 0.14^{+0.05(0.60)}_{-0.03(0.08)} $\\[2 mm]
Tuc III  & $ 15.51^{+1.49(4.99)}_{-1.38(4.54)} $ & $ 373^{+27(93)}_{-26(96)} $ & $ 13.44^{+1.20(4.60)}_{-1.13(4.00)} $ & $ 346^{+27(98)}_{-28(97)} $ & $ 0.82^{+0.02(0.05)}_{-0.02(0.08)} $ & $ 83.84^{+1.04(3.60)}_{-1.05(3.76)} $ & $ 0.82^{+0.02(0.05)}_{-0.02(0.10)} $ & $ 83.01^{+1.09(4.06)}_{-1.12(3.92)} $ & -0.53 & $ 0.41^{+0.48(2.55)}_{-0.22(0.38)} $\\[2 mm]
Tuc IV  & $ 8.75^{+1.50(11.30)}_{-1.01(2.80)} $ & $ 158^{+23(127)}_{-18(54)} $ & $ 7.85^{+0.77(3.49)}_{-0.73(2.33)} $ & $ 146^{+15(62)}_{-15(48)} $ & $ 0.20^{+0.08(0.26)}_{-0.07(0.18)} $ & $ 313.86^{+21.24(42.43)}_{-273.19(310.08)} $ & $ 0.21^{+0.08(0.27)}_{-0.08(0.19)} $ & $ 310.94^{+22.09(44.80)}_{-266.92(306.55)} $ & -0.90 & $ 0.44^{+0.40(1.82)}_{-0.18(0.34)} $\\[2 mm]
Tuc V  & $ 1.23^{+0.18(1.09)}_{-0.15(0.47)} $ & $ 26^{+3(16)}_{-3(11)} $ & $ 1.18^{+0.16(0.70)}_{-0.14(0.43)} $ & $ 25^{+3(14)}_{-3(11)} $ & $ 0.25^{+0.11(0.36)}_{-0.09(0.22)} $ & $ 58.91^{+18.92(284.53)}_{-12.77(45.37)} $ & $ 0.26^{+0.11(0.37)}_{-0.10(0.24)} $ & $ 57.62^{+16.85(283.89)}_{-11.80(45.04)} $ & -0.42 & $ 0.21^{+0.12(1.74)}_{-0.07(0.16)} $\\[2 mm]

==> combined_result_table_sph_noprev.txt <==
Boo I  & $ 10.73^{+0.95(5.06)}_{-0.84(2.64)} $ & $ 197^{+18(75)}_{-16(53)} $ & $ 10.53^{+0.86(3.39)}_{-0.80(2.55)} $ & $ 196^{+17(67)}_{-16(54)} $ & -1.12 & $ 0.26^{+0.07(0.57)}_{-0.04(0.12)} $ \\[2 mm]
Boo II  & $ 3.35^{+0.83(5.37)}_{-0.72(2.54)} $ & $ 22^{+5(24)}_{-6(18)} $ & $ 3.41^{+0.70(3.04)}_{-0.64(2.04)} $ & $ 23^{+6(23)}_{-5(15)} $ & -0.46 & $ 0.54^{+0.56(2.77)}_{-0.24(0.43)} $\\[2 mm]
 & $ 5.11^{+0.93(7.04)}_{-0.83(2.78)} $ & $ 30^{+7(30)}_{-6(23)} $ & $ 5.15^{+0.90(4.14)}_{-0.77(2.41)} $ & $ 32^{+7(29)}_{-7(20)} $ & -0.61 & $ 0.33^{+0.17(1.96)}_{-0.10(0.22)} $\\[2 mm]
Draco  & $ 8.32^{+0.12(0.44)}_{-0.11(0.39)} $ & $ 1666^{+23(86)}_{-24(85)} $ & $ 8.27^{+0.11(0.41)}_{-0.11(0.40)} $ & $ 1658^{+24(84)}_{-22(83)} $ & -0.80 & $ 0.20^{+.01(0.29)}_{-.01(0.02)} $\\[2 mm]
 & $ 8.74^{+0.11(0.43)}_{-0.11(0.37)} $ & $ 1984^{+26(94)}_{-25(88)} $ & $ 8.69^{+0.11(0.39)}_{-0.11(0.38)} $ & $ 1977^{+26(91)}_{-25(89)} $ & -0.92 & $ 0.20^{+.01(0.20)}_{-.01(0.02)} $\\[2 mm]
Draco II  & $ 1.96^{+0.31(10.47)}_{-0.25(0.74)} $ & $ 25^{+4(27)}_{-3(11)} $ & $ 1.84^{+0.25(1.13)}_{-0.22(0.66)} $ & $ 24^{+4(14)}_{-3(11)} $ & -0.43 & $ 0.27^{+0.09(0.74)}_{-0.06(0.16)} $\\[2 mm]
Coma B  & $ 7.12^{+0.84(4.26)}_{-0.76(2.41)} $ & $ 66^{+9(36)}_{-8(26)} $ & $ 6.96^{+0.79(3.28)}_{-0.75(2.35)} $ & $ 66^{+9(35)}_{-8(26)} $ & -0.79 & $ 0.29^{+0.12(1.44)}_{-0.07(0.16)} $\\[2 mm]
 & $ 5.25^{+0.46(1.86)}_{-0.41(1.35)} $ & $ 76^{+7(27)}_{-7(24)} $ & $ 5.18^{+0.46(1.75)}_{-0.42(1.36)} $ & $ 75^{+8(28)}_{-7(24)} $ & -0.69 & $ 0.26^{+0.10(1.53)}_{-0.05(0.13)} $\\[2 mm]
CVn I  & $ 7.85^{+0.30(1.28)}_{-0.29(0.96)} $ & $ 313^{+11(44)}_{-12(40)} $ & $ 7.74^{+0.30(1.05)}_{-0.28(0.94)} $ & $ 310^{+11(43)}_{-12(41)} $ & -0.83 & $ 0.22^{+0.03(0.48)}_{-0.02(0.05)} $\\[2 mm]
 & $ 6.87^{+0.22(0.88)}_{-0.21(0.72)} $ & $ 348^{+11(40)}_{-10(36)} $ & $ 6.78^{+0.21(0.78)}_{-0.20(0.70)} $ & $ 345^{+11(39)}_{-11(37)} $ & -0.73 & $ 0.22^{+0.03(0.52)}_{-0.02(0.05)} $\\[2 mm]
CVn II  & $ 1.07^{+0.15(0.85)}_{-0.14(0.40)} $ & $ 16^{+2(10)}_{-2(7)} $ & $ 1.05^{+0.15(0.64)}_{-0.13(0.39)} $ & $ 15^{+3(10)}_{-2(7)} $ & -0.36 & $ 0.27^{+0.10(1.01)}_{-0.07(0.16)} $\\[2 mm]
 & $ 1.52^{+0.73(19.57)}_{-0.43(1.13)} $ & $ 8^{+3(25)}_{-3(8)} $ & $ 1.57^{+0.62(5.63)}_{-0.38(0.96)} $ & $ 8^{+3(16)}_{-2(4)} $ & -0.28 & $ 0.47^{+0.34(2.53)}_{-0.19(0.40)} $\\[2 mm]
Herc  & $ 6.61^{+10.85(67.65)}_{-1.58(3.64)} $ & $ 79^{+49(545)}_{-18(46)} $ & $ 4.80^{+0.84(3.80)}_{-0.71(2.16)} $ & $ 60^{+12(48)}_{-10(31)} $ & -0.27 & $ 0.59^{+0.24(1.35)}_{-0.16(0.39)} $\\[2 mm]
 & $ 4.88^{+1.62(10.83)}_{-1.09(2.66)} $ & $ 81^{+18(81)}_{-15(41)} $ & $ 3.36^{+0.62(2.51)}_{-0.50(1.46)} $ & $ 62^{+10(43)}_{-10(28)} $ & -0.23 & $ 0.97^{+0.50(1.77)}_{-0.35(0.72)} $\\[2 mm]
Leo I  & $ 4.22^{+0.06(0.25)}_{-0.06(0.22)} $ & $ 822^{+13(48)}_{-13(48)} $ & $ 4.20^{+0.07(0.25)}_{-0.07(0.23)} $ & $ 820^{+13(48)}_{-13(47)} $ & -1.04 & $ 0.20^{+.01(0.11)}_{-.01(0.02)} $\\[2 mm]
Leo II  & $ 2.75^{+0.05(0.20)}_{-0.05(0.16)} $ & $ 613^{+11(44)}_{-11(40)} $ & $ 2.74^{+0.05(0.17)}_{-0.05(0.16)} $ & $ 612^{+11(41)}_{-12(40)} $ & -0.84 & $ 0.20^{+.01(0.13)}_{-.01(0.02)} $\\[2 mm]
 & $ 3.82^{+0.07(0.25)}_{-0.06(0.22)} $ & $ 594^{+11(40)}_{-10(38)} $ & $ 3.80^{+0.06(0.24)}_{-0.06(0.22)} $ & $ 592^{+12(40)}_{-11(39)} $ & -1.00 & $ 0.20^{+.01(0.05)}_{-.01(0.02)} $\\[2 mm]
Leo IV  & $ 4.07^{+0.62(5.17)}_{-0.54(1.58)} $ & $ 26^{+5(22)}_{-4(14)} $ & $ 4.00^{+0.58(2.89)}_{-0.52(1.54)} $ & $ 26^{+5(20)}_{-4(14)} $ & -0.58 & $ 0.27^{+0.09(0.76)}_{-0.06(0.16)} $\\[2 mm]
 & $ 2.80^{+0.45(2.91)}_{-0.37(1.13)} $ & $ 18^{+4(16)}_{-3(11)} $ & $ 2.82^{+0.46(2.13)}_{-0.38(1.13)} $ & $ 18^{+4(15)}_{-3(10)} $ & -0.65 & $ 0.27^{+0.10(1.00)}_{-0.07(0.17)} $\\[2 mm]
Leo V  & $ 2.32^{+0.52(3.44)}_{-0.41(1.20)} $ & $ 19^{+4(17)}_{-4(11)} $ & $ 2.23^{+0.49(2.11)}_{-0.41(1.14)} $ & $ 18^{+4(16)}_{-3(10)} $ & -0.36 & $ 0.40^{+0.25(1.96)}_{-0.14(0.29)} $\\[2 mm]
Pisces II  & $ 1.65^{+0.34(3.53)}_{-0.27(0.78)} $ & $ 16^{+3(15)}_{-3(9)} $ & $ 1.59^{+0.30(1.32)}_{-0.24(0.72)} $ & $ 15^{+3(12)}_{-2(8)} $ & -0.33 & $ 0.32^{+0.16(1.56)}_{-0.09(0.23)} $\\[2 mm]
Sgr II  & $ 1.92^{+0.16(0.84)}_{-0.15(0.49)} $ & $ 91^{+9(36)}_{-8(28)} $ & $ 1.89^{+0.15(0.60)}_{-0.15(0.47)} $ & $ 90^{+9(33)}_{-8(27)} $ & -0.63 & $ 0.25^{+0.06(0.82)}_{-0.04(0.11)} $\\[2 mm]
Seg I  & $ 4.09^{+0.42(2.20)}_{-0.37(1.17)} $ & $ 69^{+7(31)}_{-6(22)} $ & $ 3.94^{+0.40(1.60)}_{-0.35(1.14)} $ & $ 67^{+7(28)}_{-7(22)} $ & -0.50 & $ 0.29^{+0.10(1.24)}_{-0.06(0.15)} $\\[2 mm]
Seg II  & $ 4.57^{+0.90(5.96)}_{-0.76(2.68)} $ & $ 25^{+5(22)}_{-6(19)} $ & $ 4.59^{+0.84(3.76)}_{-0.70(2.30)} $ & $ 26^{+5(22)}_{-6(17)} $ & -0.52 & $ 0.34^{+0.20(2.18)}_{-0.11(0.24)} $\\[2 mm]
 & $ 66.59^{+6.65(17.14)}_{-7.18(26.89)} $ & $ 547^{+86(294)}_{-82(280)} $ & $ 3.77^{+0.32(1.34)}_{-0.29(0.94)} $ & $ 61^{+6(22)}_{-5(18)} $ & 1.73 & $ 1.76^{+0.24(0.98)}_{-0.23(0.73)} $\\[2 mm]
Sextans I  & $ 20.54^{+0.64(6.05)}_{-0.51(1.59)} $ & $ 1743^{+46(275)}_{-42(135)} $ & $ 19.82^{+0.38(1.40)}_{-0.36(1.28)} $ & $ 1699^{+35(119)}_{-33(115)} $ & -0.12 & $ 0.35^{+0.16(0.73)}_{-0.08(0.14)} $\\[2 mm]
 & $ 40.36^{+9.47(29.95)}_{-7.39(16.15)} $ & $ 3003^{+225(724)}_{-210(626)} $ & $ 22.00^{+0.37(1.33)}_{-0.36(1.27)} $ & $ 2235^{+38(137)}_{-38(129)} $ & 1.72 & $ 0.78^{+0.05(0.26)}_{-0.04(0.13)} $\\[2 mm]
Tria II  & $ 1.90^{+0.36(1.79)}_{-0.31(0.99)} $ & $ 20^{+4(17)}_{-4(13)} $ & $ 1.92^{+0.36(1.62)}_{-0.29(0.93)} $ & $ 21^{+4(18)}_{-4(12)} $ & -0.47 & $ 0.33^{+0.18(1.83)}_{-0.10(0.23)} $\\[2 mm]
UMa I  & $ 6.43^{+1.20(20.55)}_{-0.82(2.52)} $ & $ 58^{+9(63)}_{-8(25)} $ & $ 5.92^{+0.77(3.32)}_{-0.69(2.16)} $ & $ 54^{+8(31)}_{-6(22)} $ & -0.51 & $ 0.33^{+0.13(1.18)}_{-0.08(0.20)} $\\[2 mm]
 & $ 7.79^{+0.95(6.53)}_{-0.80(2.60)} $ & $ 65^{+7(36)}_{-8(26)} $ & $ 7.62^{+0.84(3.57)}_{-0.77(2.51)} $ & $ 64^{+8(32)}_{-8(25)} $ & -0.68 & $ 0.28^{+0.09(0.87)}_{-0.06(0.15)} $\\[2 mm]
UMa II  & $ 13.85^{+1.12(4.91)}_{-1.02(3.18)} $ & $ 259^{+21(85)}_{-20(65)} $ & $ 12.19^{+0.93(3.62)}_{-0.84(2.77)} $ & $ 238^{+20(74)}_{-18(62)} $ & 1.27 & $ 1.20^{+0.39(1.35)}_{-0.30(0.77)} $\\[2 mm]
Wil I  & $ 2.11^{+0.25(2.06)}_{-0.21(0.64)} $ & $ 43^{+4(22)}_{-4(13)} $ & $ 2.00^{+0.19(0.79)}_{-0.18(0.58)} $ & $ 41^{+4(16)}_{-4(13)} $ & -0.32 & $ 0.30^{+0.11(1.47)}_{-0.06(0.16)} $\\[2 mm]
 & $ 1.79^{+0.15(0.75)}_{-0.13(0.45)} $ & $ 49^{+4(18)}_{-3(13)} $ & $ 1.76^{+0.14(0.53)}_{-0.13(0.42)} $ & $ 48^{+5(16)}_{-3(13)} $ & -0.40 & $ 0.24^{+0.06(0.73)}_{-0.04(0.11)} $\\[2 mm]
UMi  & $ 13.87^{+0.26(1.12)}_{-0.22(0.75)} $ & $ 1716^{+28(114)}_{-25(91)} $ & $ 13.73^{+0.21(0.75)}_{-0.21(0.72)} $ & $ 1704^{+26(93)}_{-27(90)} $ & -0.81 & $ 0.21^{+0.02(0.41)}_{-.01(0.03)} $\\[2 mm]
Cetus II  & $ 7.51^{+1.28(5.79)}_{-1.20(4.56)} $ & $ 74^{+12(51)}_{-12(45)} $ & $ 6.49^{+1.08(4.08)}_{-1.07(4.15)} $ & $ 68^{+13(49)}_{-12(45)} $ & -0.31 & $ 1.73^{+0.64(1.59)}_{-0.90(1.54)} $\\[2 mm]
Columba I  & $ 1.92^{+0.22(2.17)}_{-0.17(0.54)} $ & $ 43^{+4(25)}_{-5(14)} $ & $ 1.85^{+0.18(0.71)}_{-0.15(0.49)} $ & $ 41^{+5(17)}_{-4(13)} $ & -0.43 & $ 0.27^{+0.09(1.45)}_{-0.05(0.13)} $\\[2 mm]
Erid III  & $ 0.59^{+0.18(2.41)}_{-0.11(0.28)} $ & $ 15^{+3(16)}_{-3(8)} $ & $ 0.50^{+0.10(0.48)}_{-0.08(0.22)} $ & $ 13^{+2(9)}_{-2(7)} $ & -0.15 & $ 0.39^{+0.15(1.07)}_{-0.11(0.27)} $\\[2 mm]
Fornax & $ 16.29^{+0.02(0.08)}_{-0.02(0.08)} $ & $ 63033^{+92(344)}_{-95(332)} $ & $ 16.60^{+0.03(0.10)}_{-0.03(0.09)} $ & $ 65877^{+99(344)}_{-96(334)} & XXX & $ .052^{+.003(.070)}_{-.0005(0.001)} $\\[2 mm]
Grus I  & $ 2.70^{+0.31(2.64)}_{-0.27(0.81)} $ & $ 50^{+6(30)}_{-5(18)} $ & $ 2.60^{+0.29(1.13)}_{-0.24(0.76)} $ & $ 49^{+5(21)}_{-5(18)} $ & -0.57 & $ 0.26^{+0.07(0.64)}_{-0.05(0.13)} $\\[2 mm]
Grus II  & $ 6.96^{+0.53(6.17)}_{-0.44(1.41)} $ & $ 221^{+17(93)}_{-14(47)} $ & $ 6.59^{+0.38(1.55)}_{-0.36(1.22)} $ & $ 212^{+14(51)}_{-13(44)} $ & -0.59 & $ 0.28^{+0.08(0.95)}_{-0.05(0.11)} $\\[2 mm]
Hor I  & $ 1.56^{+0.13(26.29)}_{-0.10(0.31)} $ & $ 77^{+6(84)}_{-5(17)} $ & $ 1.50^{+0.09(0.35)}_{-0.08(0.28)} $ & $ 74^{+5(19)}_{-4(16)} $ & -0.35 & $ 0.23^{+0.04(0.53)}_{-0.03(0.08)} $\\[2 mm]
Hor II  & $ 2.17^{+0.31(1.90)}_{-0.25(0.79)} $ & $ 24^{+4(17)}_{-3(11)} $ & $ 2.14^{+0.27(1.18)}_{-0.25(0.77)} $ & $ 24^{+4(14)}_{-3(11)} $ & -0.50 & $ 0.28^{+0.11(1.43)}_{-0.07(0.16)} $\\[2 mm]
Phoenix II  & $ 1.88^{+0.34(1.84)}_{-0.29(1.04)} $ & $ 24^{+4(17)}_{-4(13)} $ & $ 1.67^{+0.30(1.16)}_{-0.27(0.97)} $ & $ 22^{+4(16)}_{-4(12)} $ & 0.07 & $ 0.96^{+0.86(2.62)}_{-0.46(0.79)} $\\[2 mm]
Pictoris I  & $ 0.98^{+0.11(0.57)}_{-0.10(0.31)} $ & $ 35^{+4(15)}_{-4(11)} $ & $ 0.95^{+0.11(0.43)}_{-0.10(0.30)} $ & $ 34^{+4(14)}_{-3(11)} $ & -0.35 & $ 0.29^{+0.10(1.08)}_{-0.07(0.16)} $\\[2 mm]
Ret II  & $ 4.74^{+0.10(0.38)}_{-0.10(0.33)} $ & $ 703^{+15(55)}_{-15(52)} $ & $ 4.70^{+0.09(0.35)}_{-0.09(0.32)} $ & $ 700^{+15(54)}_{-15(52)} $ & -0.84 & $ 0.20^{+0.01(0.22)}_{-.01(0.03)} $\\[2 mm]
Tuc II  & $ 12.01^{+0.95(4.98)}_{-0.83(2.70)} $ & $ 281^{+25(100)}_{-20(71)} $ & $ 11.69^{+0.85(3.35)}_{-0.77(2.57)} $ & $ 279^{+23(88)}_{-22(73)} $ & -1.01 & $ 0.25^{+0.05(0.40)}_{-0.04(0.10)} $\\[2 mm]
Tuc III  & $ 5.28^{+0.40(2.47)}_{-0.34(1.13)} $ & $ 150^{+12(52)}_{-11(38)} $ & $ 5.14^{+0.36(1.41)}_{-0.33(1.08)} $ & $ 147^{+11(43)}_{-11(37)} $ & -0.80 & $ 0.23^{+0.04(0.32)}_{-0.03(0.09)} $\\[2 mm]
Tuc IV  & $ 9.33^{+2.19(14.66)}_{-1.30(3.40)} $ & $ 165^{+27(142)}_{-21(61)} $ & $ 7.80^{+0.82(3.53)}_{-0.74(2.34)} $ & $ 144^{+17(66)}_{-14(48)} $ & -0.66 & $ 0.55^{+0.30(1.57)}_{-0.16(0.34)} $\\[2 mm]
Tuc V  & $ 1.16^{+0.17(1.07)}_{-0.14(0.43)} $ & $ 25^{+3(16)}_{-3(11)} $ & $ 1.13^{+0.15(0.65)}_{-0.14(0.43)} $ & $ 24^{+4(13)}_{-3(10)} $ & -0.43 & $ 0.28^{+0.10(1.07)}_{-0.07(0.17)} $\\[2 mm]

==> sp_table_ell.txt <==
BooI$_{PS}$ & $ 9.18^{+0.52}_{-0.49} $ & $ 216^{+17(60)}_{-16(53)} $ & $ 12.69^{+0.94}_{-0.88} $ & $ 240^{+22(85)}_{-20(67)} $ & $ 0.23^{+0.07}_{-0.07} $ & $ 27.86^{+14.02}_{-9.03} $ & $ 0.28^{+0.07}_{-0.08} $ & $ 25.99^{+11.20}_{-7.75} $ & -0.86 & -0.42 & -1.45 & $ 0.40^{+0.10}_{-0.08} $\\[2 mm]
BooI$_{DCLS}$ & $ 8.85^{+0.17}_{-0.16} $ & $ 1737^{+43(157)}_{-41(146)} $ & $ 11.79^{+0.27}_{-0.26} $ & $ 1848^{+52(186)}_{-48(172)} $ & $ 0.37^{+0.02}_{-0.02} $ & $ 6.10^{+2.09}_{-1.92} $ & $ 0.41^{+0.02}_{-0.02} $ & $ 5.78^{+1.98}_{-1.76} $ & -4.47 & -1.89 & -3.62 & $ 0.24^{+0.03}_{-0.02} $\\[2 mm]
BooII$_{PS}$ & $ 2.49^{+0.51}_{-0.47} $ & $ 17^{+5(20)}_{-4(14)} $ & $ 1.72^{+0.36}_{-0.30} $ & $ 19^{+5(20)}_{-5(15)} $ & $ 0.32^{+0.13}_{-0.11} $ & $ 278.84^{+18.95}_{-207.44} $ & $ 0.31^{+0.14}_{-0.12} $ & $ 276.45^{+19.73}_{-205.28} $ & 0.07 & -0.06 & -0.38 & $ 0.49^{+0.40}_{-0.19} $\\[2 mm]
BooII$_{SDSS}$ & $ 3.70^{+0.57}_{-0.58} $ & $ 29^{+6(23)}_{-7(22)} $ & $ 2.52^{+0.41}_{-0.39} $ & $ 30^{+7(26)}_{-6(20)} $ & $ 0.26^{+0.11}_{-0.09} $ & $ 87.35^{+216.81}_{-37.20} $ & $ 0.25^{+0.11}_{-0.10} $ & $ 88.11^{+212.59}_{-34.81} $ & .01 & 0.06 & -0.54 & $ 0.45^{+0.24}_{-0.14} $\\[2 mm]
BooII$_{M18}$ & $ 3.61^{+0.14}_{-0.14} $ & $ 257^{+13(48)}_{-12(43)} $ & $ 9.08^{+0.38}_{-0.35} $ & $ 260^{+13(49)}_{-14(47)} $ & $ 0.11^{+0.05}_{-0.04} $ & $ 271.37^{+17.07}_{-200.76} $ & $ 0.11^{+0.05}_{-0.04} $ & $ 274.99^{+14.65}_{-198.84} $ & 0.22 & 0.30 & -1.04 & $ 0.48^{+0.06}_{-0.05} $\\[2 mm]
BooII$_{DCLS}$ & $ 3.29^{+0.20}_{-0.18} $ & $ 161^{+13(49)}_{-13(43)} $ & $ 2.18^{+0.13}_{-0.12} $ & $ 160^{+14(50)}_{-13(44)} $ & $ 0.24^{+0.10}_{-0.08} $ & $ 281.10^{+8.54}_{-8.72} $ & $ 0.22^{+0.10}_{-0.08} $ & $ 279.74^{+9.45}_{-190.05} $ & 0.55 & 0.59 & -0.68 & $ 0.39^{+0.10}_{-0.09} $\\[2 mm]
BooIII$_{DCLS}$ & $ 18.79^{+0.75}_{-0.77} $ & $ 654^{+53(196)}_{-54(193)} $ & $ 17.19^{+1.01}_{-0.97} $ & $ 1089^{+104(407)}_{-99(328)} $ & $ 0.29^{+0.07}_{-0.08} $ & $ 287.98^{+6.49}_{-6.43} $ & $ 0.38^{+0.07}_{-0.08} $ & $ 282.89^{+5.43}_{-5.74} $ & -2.11 & 0.64 & -4.31 & $ 0.32^{+0.07}_{-0.06} $\\[2 mm]
CetII$_{DES}$ & $ 6.57^{+1.09}_{-1.10} $ & $ 67^{+13(51)}_{-13(47)} $ & $ 6.36^{+1.21}_{-1.11} $ & $ 66^{+16(70)}_{-14(47)} $ & $ 0.37^{+0.12}_{-0.12} $ & $ 61.61^{+11.05}_{-9.76} $ & $ 0.36^{+0.14}_{-0.14} $ & $ 62.60^{+15.33}_{-11.47} $ & -0.18 & -0.15 & -0.38 & $ 1.24^{+0.85}_{-0.56} $\\[2 mm]
ColI$_{DES}$ & $ 1.82^{+0.16}_{-0.14} $ & $ 45^{+4(17)}_{-4(14)} $ & $ 1.78^{+0.15}_{-0.14} $ & $ 44^{+4(17)}_{-4(15)} $ & $ 0.20^{+0.08}_{-0.07} $ & $ 67.23^{+17.30}_{-14.18} $ & $ 0.20^{+0.09}_{-0.08} $ & $ 69.14^{+17.01}_{-13.47} $ & 0.10 & -0.02 & -0.22 & $ 0.46^{+0.12}_{-0.10} $\\[2 mm]
ComaB$_{PS}$ & $ 5.80^{+0.65}_{-0.61} $ & $ 63^{+8(33)}_{-8(27)} $ & $ 3.84^{+0.39}_{-0.41} $ & $ 63^{+8(33)}_{-9(27)} $ & $ 0.26^{+0.11}_{-0.09} $ & $ 279.30^{+14.71}_{-199.71} $ & $ 0.27^{+0.11}_{-0.10} $ & $ 279.20^{+13.57}_{-195.81} $ & 0.02 & -0.12 & -0.46 & $ 0.47^{+0.20}_{-0.13} $\\[2 mm]
ComaB$_{SDSS}$ & $ 5.61^{+0.39}_{-0.37} $ & $ 100^{+9(33)}_{-8(28)} $ & $ 3.70^{+0.27}_{-0.25} $ & $ 100^{+9(34)}_{-9(29)} $ & $ 0.15^{+0.06}_{-0.05} $ & $ 287.07^{+21.15}_{-219.84} $ & $ 0.15^{+0.06}_{-0.06} $ & $ 282.50^{+22.20}_{-216.01} $ & 0.20 & 0.16 & -0.48 & $ 0.50^{+0.12}_{-0.09} $\\[2 mm]
ComaB$_{M18}$ & $ 4.71^{+0.08}_{-0.08} $ & $ 1160^{+25(88)}_{-23(82)} $ & $ 5.87^{+0.10}_{-0.10} $ & $ 1157^{+25(89)}_{-25(86)} $ & $ 0.32^{+0.02}_{-0.02} $ & $ 283.21^{+1.96}_{-1.87} $ & $ 0.32^{+0.02}_{-0.02} $ & $ 283.13^{+2.04}_{-1.90} $ & 3.54 & 3.51 & -0.98 & $ 0.29^{+0.03}_{-0.03} $\\[2 mm]
ComaB$_{DCLS}$ & $ 4.83^{+0.15}_{-0.15} $ & $ 459^{+15(54)}_{-15(51)} $ & $ 3.08^{+0.08}_{-0.08} $ & $ 434^{+13(50)}_{-13(46)} $ & $ 0.38^{+0.03}_{-0.03} $ & $ 294.43^{+2.25}_{-2.35} $ & $ 0.37^{+0.03}_{-0.03} $ & $ 293.95^{+2.45}_{-2.41} $ & -0.30 & -1.37 & 0.48 & $ 0.65^{+0.16}_{-0.13} $\\[2 mm]
Cra2$_{PS}$ & $ 20.00^{+1.06}_{-0.98} $ & $ 315^{+27(100)}_{-26(93)} $ & $ 10.66^{+0.75}_{-0.64} $ & $ 345^{+32(132)}_{-32(107)} $ & $ 0.17^{+0.07}_{-0.06} $ & $ 64.86^{+16.76}_{-12.97} $ & $ 0.19^{+0.08}_{-0.08} $ & $ 64.24^{+17.44}_{-14.19} $ & -0.02 & 0.13 & -1.61 & $ 0.41^{+0.07}_{-0.06} $\\[2 mm]
CVnI$_{PS}$ & $ 6.27^{+0.19}_{-0.18} $ & $ 315^{+12(42)}_{-10(37)} $ & $ 4.14^{+0.13}_{-0.12} $ & $ 312^{+11(40)}_{-11(38)} $ & $ 0.44^{+0.03}_{-0.03} $ & $ 79.43^{+2.27}_{-2.23} $ & $ 0.44^{+0.03}_{-0.03} $ & $ 79.59^{+2.34}_{-2.34} $ & 0.29 & 0.25 & -0.61 & $ 0.23^{+0.07}_{-0.03} $\\[2 mm]
CVnI$_{SDSS}$ & $ 6.49^{+0.17}_{-0.17} $ & $ 392^{+12(42)}_{-11(39)} $ & $ 4.23^{+0.10}_{-0.10} $ & $ 384^{+11(39)}_{-11(39)} $ & $ 0.37^{+0.03}_{-0.03} $ & $ 73.42^{+2.31}_{-2.29} $ & $ 0.37^{+0.03}_{-0.03} $ & $ 74.33^{+2.55}_{-2.47} $ & 0.29 & -0.31 & -0.06 & $ 0.88^{+0.34}_{-0.39} $\\[2 mm]
CVnII$_{PS}$ & $ 0.90^{+0.15}_{-0.12} $ & $ 13^{+3(10)}_{-2(6)} $ & $ 0.60^{+0.10}_{-0.08} $ & $ 13^{+2(9)}_{-2(6)} $ & $ 0.39^{+0.12}_{-0.12} $ & $ 297.88^{+38.29}_{-278.17} $ & $ 0.38^{+0.13}_{-0.14} $ & $ 293.52^{+38.10}_{-269.98} $ & 0.05 & -0.02 & -0.23 & $ 0.29^{+0.14}_{-0.10} $\\[2 mm]
CVnII$_{SDSS}$ & $ 0.85^{+0.11}_{-0.10} $ & $ 15^{+2(10)}_{-2(7)} $ & $ 0.57^{+0.07}_{-0.06} $ & $ 15^{+2(8)}_{-2(7)} $ & $ 0.63^{+0.08}_{-0.11} $ & $ 10.04^{+12.25}_{-4.07} $ & $ 0.65^{+0.08}_{-0.11} $ & $ 9.96^{+11.65}_{-4.14} $ & 0.02 & -0.06 & -0.19 & $ 0.16^{+0.13}_{-0.07} $\\[2 mm]
CVnII$_{M18}$ & $ 1.28^{+0.06}_{-0.05} $ & $ 117^{+6(22)}_{-6(20)} $ & $ 5.80^{+0.26}_{-0.26} $ & $ 116^{+6(22)}_{-6(21)} $ & $ 0.38^{+0.05}_{-0.05} $ & $ 13.98^{+4.19}_{-3.58} $ & $ 0.38^{+0.05}_{-0.05} $ & $ 13.89^{+4.25}_{-3.62} $ & -0.23 & -0.17 & -0.74 & $ 0.27^{+0.07}_{-0.05} $\\[2 mm]
Dra$_{PS}$ & $ 7.45^{+0.09}_{-0.09} $ & $ 1898^{+27(96)}_{-26(94)} $ & $ 3.67^{+0.04}_{-0.04} $ & $ 1859^{+25(88)}_{-23(85)} $ & $ 0.30^{+0.01}_{-0.01} $ & $ 85.57^{+1.31}_{-1.32} $ & $ 0.30^{+0.01}_{-0.01} $ & $ 85.85^{+1.34}_{-1.42} $ & 0.67 & -0.34 & 0.16 & $ 0.45^{+0.11}_{-0.08} $\\[2 mm]
Dra$_{SDSS}$ & $ 7.73^{+0.09}_{-0.09} $ & $ 2181^{+35(124)}_{-32(107)} $ & $ 3.81^{+0.04}_{-0.04} $ & $ 2134^{+26(93)}_{-26(90)} $ & $ 0.33^{+0.01}_{-0.01} $ & $ 272.54^{+1.07}_{-1.09} $ & $ 0.33^{+0.01}_{-0.01} $ & $ 272.34^{+1.19}_{-1.18} $ & 1.20 & 0.27 & 0.14 & $ 0.33^{+0.06}_{-0.03} $\\[2 mm]
DraII$_{PS}$ & $ 1.82^{+0.31}_{-0.26} $ & $ 26^{+5(21)}_{-4(12)} $ & $ 1.14^{+0.18}_{-0.14} $ & $ 25^{+3(16)}_{-4(12)} $ & $ 0.48^{+0.10}_{-0.12} $ & $ 300.16^{+7.29}_{-8.48} $ & $ 0.46^{+0.11}_{-0.12} $ & $ 297.74^{+8.45}_{-9.34} $ & -0.22 & -0.18 & -0.24 & $ 0.33^{+0.20}_{-0.13} $\\[2 mm]
EriIII$_{DES}$ & $ 0.39^{+0.09}_{-0.07} $ & $ 11^{+2(11)}_{-2(6)} $ & $ 0.36^{+0.07}_{-0.05} $ & $ 10^{+1(7)}_{-2(5)} $ & $ 0.44^{+0.10}_{-0.12} $ & $ 281.14^{+12.35}_{-194.73} $ & $ 0.42^{+0.11}_{-0.13} $ & $ 279.42^{+14.71}_{-195.20} $ & -0.13 & -0.18 & -0.14 & $ 0.33^{+0.16}_{-0.12} $\\[2 mm]
For$_{DES}$ & $ 15.97^{+0.02}_{-0.02} $ & $ 69573^{+106(374)}_{-104(369)} $ & $ 2.13^{+.010}_{-.010} $ & $ 69559^{+107(381)}_{-104(377)} $ & $ 0.31^{+.010}_{-.010} $ & $ 40.60^{+0.17}_{-0.16} $ & $ 0.31^{+.010}_{-.010} $ & $ 40.59^{+0.16}_{-0.16} $ & 941.47 & 941.07 & -1.85 & $ 0.27^{+.010}_{-.010} $\\[2 mm]
GrusI$_{DES}$ & $ 2.42^{+0.27}_{-0.22} $ & $ 48^{+6(28)}_{-5(17)} $ & $ 2.39^{+0.25}_{-0.22} $ & $ 47^{+6(24)}_{-5(17)} $ & $ 0.41^{+0.09}_{-0.10} $ & $ 335.18^{+11.61}_{-45.87} $ & $ 0.41^{+0.09}_{-0.11} $ & $ 332.84^{+12.75}_{-260.38} $ & -0.07 & -0.10 & -0.50 & $ 0.29^{+0.12}_{-0.09} $\\[2 mm]
GrusII$_{DES}$ & $ 6.67^{+0.56}_{-0.48} $ & $ 232^{+21(78)}_{-18(57)} $ & $ 6.21^{+0.40}_{-0.37} $ & $ 215^{+16(59)}_{-14(49)} $ & $ 0.12^{+0.05}_{-0.04} $ & $ 69.89^{+237.19}_{-30.03} $ & $ 0.13^{+0.06}_{-0.05} $ & $ 66.42^{+231.37}_{-27.66} $ & -0.87 & -0.91 & -0.41 & $ 0.70^{+0.21}_{-0.14} $\\[2 mm]
Herc$_{PS}$ & $ 3.61^{+0.75}_{-0.58} $ & $ 63^{+13(58)}_{-10(31)} $ & $ 2.29^{+0.42}_{-0.33} $ & $ 61^{+11(49)}_{-10(30)} $ & $ 0.65^{+0.07}_{-0.08} $ & $ 274.65^{+4.58}_{-186.52} $ & $ 0.67^{+0.06}_{-0.08} $ & $ 274.79^{+5.04}_{-186.59} $ & -0.27 & -0.31 & -0.39 & $ 0.22^{+0.18}_{-0.10} $\\[2 mm]
Herc$_{SDSS}$ & $ 5.78^{+1.26}_{-1.01} $ & $ 121^{+21(85)}_{-19(59)} $ & $ 2.23^{+0.40}_{-0.35} $ & $ 78^{+14(53)}_{-12(39)} $ & $ 0.58^{+0.08}_{-0.10} $ & $ 281.43^{+4.09}_{-3.79} $ & $ 0.66^{+0.07}_{-0.09} $ & $ 282.07^{+3.75}_{-3.98} $ & -0.49 & -0.70 & 0.57 & $ 1.85^{+0.69}_{-0.62} $\\[2 mm]
Herc$_{M18}$ & $ 4.00^{+0.10}_{-0.10} $ & $ 875^{+23(84)}_{-22(81)} $ & $ 9.83^{+0.24}_{-0.24} $ & $ 856^{+24(83)}_{-24(81)} $ & $ 0.59^{+0.01}_{-0.01} $ & $ 286.51^{+0.93}_{-0.94} $ & $ 0.61^{+0.01}_{-0.02} $ & $ 286.28^{+0.90}_{-0.92} $ & -4.55 & -3.76 & -0.31 & $ 1.01^{+0.25}_{-0.23} $\\[2 mm]
Herc$_{DCLS}$ & $ 8.12^{+0.75}_{-0.67} $ & $ 379^{+32(117)}_{-28(96)} $ & $ 3.69^{+0.26}_{-0.24} $ & $ 278^{+20(78)}_{-20(68)} $ & $ 0.55^{+0.05}_{-0.05} $ & $ 285.32^{+2.90}_{-2.63} $ & $ 0.56^{+0.06}_{-0.06} $ & $ 284.04^{+2.55}_{-2.31} $ & -0.73 & -1.61 & 2.05 & $ 1.53^{+0.42}_{-0.38} $\\[2 mm]
LeoI$_{PS}$ & $ 3.82^{+0.04}_{-0.04} $ & $ 1003^{+15(53)}_{-14(50)} $ & $ 2.55^{+0.03}_{-0.03} $ & $ 1003^{+15(54)}_{-15(53)} $ & $ 0.43^{+0.01}_{-0.01} $ & $ 84.67^{+0.94}_{-0.93} $ & $ 0.43^{+0.01}_{-0.01} $ & $ 84.69^{+0.93}_{-0.98} $ & 17.22 & 17.21 & -0.90 & $ 0.19^{+0.01}_{-.01} $\\[2 mm]
LeoII$_{PS}$ & $ 2.62^{+0.03}_{-0.03} $ & $ 727^{+13(45)}_{-12(44)} $ & $ 1.75^{+0.02}_{-0.02} $ & $ 725^{+12(46)}_{-13(45)} $ & $ 0.11^{+0.02}_{-0.02} $ & $ 47.82^{+5.43}_{-5.40} $ & $ 0.11^{+0.02}_{-0.02} $ & $ 47.82^{+5.48}_{-5.80} $ & 10.82 & 10.78 & -0.76 & $ 0.45^{+0.03}_{-0.02} $\\[2 mm]
LeoII$_{DCLS}$ & $ 2.65^{+0.02}_{-0.02} $ & $ 2809^{+25(89)}_{-23(84)} $ & $ 1.76^{+0.01}_{-0.01} $ & $ 2801^{+24(82)}_{-23(83)} $ & $ 0.07^{+0.01}_{-0.01} $ & $ 43.98^{+4.43}_{-4.42} $ & $ 0.07^{+0.01}_{-.01} $ & $ 43.94^{+4.47}_{-4.43} $ & 50.84 & 50.65 & -0.88 & $ 0.49^{+0.01}_{-0.01} $\\[2 mm]
LeoIV$_{PS}$ & $ 3.22^{+0.66}_{-0.53} $ & $ 18^{+5(22)}_{-4(16)} $ & $ 2.29^{+0.50}_{-0.38} $ & $ 20^{+5(25)}_{-5(15)} $ & $ 0.37^{+0.15}_{-0.13} $ & $ 87.28^{+233.05}_{-63.34} $ & $ 0.41^{+0.15}_{-0.16} $ & $ 271.73^{+39.94}_{-244.54} $ & 0.08 & .01 & -0.50 & $ 0.31^{+0.17}_{-0.12} $\\[2 mm]
LeoIV$_{SDSS}$ & $ 2.24^{+0.23}_{-0.21} $ & $ 23^{+4(14)}_{-3(11)} $ & $ 1.49^{+0.15}_{-0.14} $ & $ 23^{+4(14)}_{-3(11)} $ & $ 0.40^{+0.09}_{-0.12} $ & $ 332.75^{+12.20}_{-270.91} $ & $ 0.40^{+0.11}_{-0.12} $ & $ 329.98^{+14.01}_{-269.15} $ & 0.34 & 0.25 & -0.48 & $ 0.26^{+0.11}_{-0.08} $\\[2 mm]
LeoIV$_{DCLS}$ & $ 2.22^{+0.13}_{-0.12} $ & $ 88^{+7(26)}_{-6(21)} $ & $ 1.46^{+0.09}_{-0.08} $ & $ 86^{+7(24)}_{-6(21)} $ & $ 0.26^{+0.07}_{-0.08} $ & $ 329.60^{+15.03}_{-301.99} $ & $ 0.26^{+0.07}_{-0.08} $ & $ 325.35^{+18.72}_{-297.74} $ & 0.36 & 0.22 & -0.38 & $ 0.35^{+0.08}_{-0.07} $\\[2 mm]
LeoV$_{SDSS}$ & $ 1.45^{+0.35}_{-0.28} $ & $ 12^{+2(12)}_{-3(8)} $ & $ 0.98^{+0.23}_{-0.18} $ & $ 12^{+3(12)}_{-3(8)} $ & $ 0.35^{+0.13}_{-0.13} $ & $ 275.94^{+15.49}_{-203.95} $ & $ 0.35^{+0.14}_{-0.13} $ & $ 277.41^{+14.20}_{-202.04} $ & .01 & -0.08 & -0.24 & $ 0.38^{+0.26}_{-0.15} $\\[2 mm]
LeoV$_{M18}$ & $ 1.39^{+0.19}_{-0.17} $ & $ 114^{+9(33)}_{-9(35)} $ & $ 4.74^{+0.32}_{-0.30} $ & $ 77^{+5(20)}_{-5(17)} $ & $ 0.30^{+0.07}_{-0.07} $ & $ 272.72^{+6.20}_{-187.12} $ & $ 0.17^{+0.07}_{-0.07} $ & $ 279.46^{+13.06}_{-193.62} $ & -0.79 & -1.42 & 0.72 & $ 1.24^{+0.23}_{-0.20} $\\[2 mm]
LeoV$_{DCLS}$ & $ 0.97^{+0.14}_{-0.12} $ & $ 20^{+3(13)}_{-3(9)} $ & $ 0.63^{+0.09}_{-0.08} $ & $ 19^{+3(13)}_{-3(9)} $ & $ 0.28^{+0.12}_{-0.10} $ & $ 78.64^{+197.81}_{-13.62} $ & $ 0.28^{+0.12}_{-0.10} $ & $ 77.67^{+197.98}_{-15.39} $ & -0.01 & -0.10 & -0.24 & $ 0.38^{+0.14}_{-0.11} $\\[2 mm]
PegII$_{SDSS}$ & $ 1.05^{+0.50}_{-0.30} $ & $ 7^{+3(16)}_{-2(6)} $ & $ 0.68^{+0.30}_{-0.18} $ & $ 7^{+3(16)}_{-2(6)} $ & $ 0.41^{+0.15}_{-0.15} $ & $ 280.15^{+27.02}_{-240.57} $ & $ 0.43^{+0.15}_{-0.16} $ & $ 282.82^{+23.83}_{-235.61} $ & .01 & -0.01 & -0.21 & $ 0.62^{+0.61}_{-0.31} $\\[2 mm]
PhoeII$_{DES}$ & $ 1.64^{+0.20}_{-0.19} $ & $ 26^{+4(15)}_{-3(12)} $ & $ 1.59^{+0.20}_{-0.18} $ & $ 26^{+3(14)}_{-4(13)} $ & $ 0.31^{+0.12}_{-0.11} $ & $ 284.71^{+13.61}_{-10.75} $ & $ 0.27^{+0.11}_{-0.10} $ & $ 289.29^{+15.43}_{-13.29} $ & -0.07 & -0.18 & 0.11 & $ 0.42^{+0.25}_{-0.14} $\\[2 mm]
PictI$_{DES}$ & $ 0.94^{+0.10}_{-0.09} $ & $ 36^{+4(16)}_{-4(12)} $ & $ 0.90^{+0.09}_{-0.08} $ & $ 34^{+3(13)}_{-4(11)} $ & $ 0.45^{+0.07}_{-0.09} $ & $ 55.67^{+5.76}_{-6.14} $ & $ 0.46^{+0.07}_{-0.09} $ & $ 57.80^{+5.83}_{-5.61} $ & -0.35 & -0.57 & -0.12 & $ 0.31^{+0.17}_{-0.10} $\\[2 mm]
PiscII$_{SDSS}$ & $ 1.26^{+0.22}_{-0.18} $ & $ 15^{+3(13)}_{-2(8)} $ & $ 0.82^{+0.14}_{-0.11} $ & $ 15^{+3(11)}_{-3(8)} $ & $ 0.35^{+0.12}_{-0.12} $ & $ 85.48^{+194.89}_{-19.89} $ & $ 0.37^{+0.13}_{-0.13} $ & $ 88.04^{+192.67}_{-19.90} $ & -0.02 & -0.10 & -0.25 & $ 0.35^{+0.19}_{-0.12} $\\[2 mm]
PiscII$_{M18}$ & $ 1.01^{+0.05}_{-0.04} $ & $ 105^{+5(20)}_{-5(18)} $ & $ 5.27^{+0.24}_{-0.22} $ & $ 105^{+5(19)}_{-6(19)} $ & $ 0.18^{+0.06}_{-0.06} $ & $ 276.82^{+9.01}_{-191.77} $ & $ 0.18^{+0.06}_{-0.06} $ & $ 277.37^{+9.38}_{-190.44} $ & -0.11 & -0.11 & -0.60 & $ 0.44^{+0.08}_{-0.06} $\\[2 mm]
RetII$_{DES}$ & $ 3.84^{+0.07}_{-0.06} $ & $ 695^{+14(51)}_{-15(51)} $ & $ 1.92^{+0.03}_{-0.03} $ & $ 691^{+15(52)}_{-14(50)} $ & $ 0.59^{+0.01}_{-0.01} $ & $ 69.71^{+0.78}_{-0.79} $ & $ 0.59^{+0.01}_{-0.01} $ & $ 69.64^{+0.86}_{-0.78} $ & 3.08 & 2.92 & -0.61 & $ 0.11^{+0.01}_{-.01} $\\[2 mm]
RetIII$_{DES}$ & $ 1.19^{+0.22}_{-0.19} $ & $ 20^{+4(14)}_{-3(9)} $ & $ 0.77^{+0.15}_{-0.12} $ & $ 20^{+4(15)}_{-3(10)} $ & $ 0.37^{+0.11}_{-0.12} $ & $ 46.34^{+257.79}_{-15.02} $ & $ 0.40^{+0.10}_{-0.12} $ & $ 48.25^{+267.53}_{-16.14} $ & 0.10 & 0.04 & -0.27 & $ 0.33^{+0.16}_{-0.11} $\\[2 mm]
SgrII$_{PS}$ & $ 1.46^{+0.11}_{-0.11} $ & $ 77^{+8(29)}_{-7(25)} $ & $ 2.88^{+0.23}_{-0.21} $ & $ 76^{+8(30)}_{-8(26)} $ & $ 0.23^{+0.08}_{-0.08} $ & $ 75.99^{+195.78}_{-12.04} $ & $ 0.24^{+0.09}_{-0.09} $ & $ 75.04^{+13.62}_{-12.40} $ & 0.44 & 0.15 & -0.45 & $ 0.44^{+0.14}_{-0.10} $\\[2 mm]
SegI$_{SDSS}$ & $ 3.98^{+0.52}_{-0.39} $ & $ 88^{+11(57)}_{-9(28)} $ & $ 2.41^{+0.21}_{-0.19} $ & $ 80^{+8(31)}_{-7(23)} $ & $ 0.18^{+0.07}_{-0.07} $ & $ 287.96^{+15.20}_{-198.33} $ & $ 0.19^{+0.08}_{-0.07} $ & $ 292.15^{+14.31}_{-15.07} $ & -0.30 & -0.50 & -0.24 & $ 0.58^{+0.16}_{-0.13} $\\[2 mm]
SegI$_{DCLS}$ & $ 4.33^{+0.90}_{-0.55} $ & $ 213^{+34(126)}_{-26(66)} $ & $ 2.29^{+0.14}_{-0.12} $ & $ 168^{+11(41)}_{-10(34)} $ & $ 0.31^{+0.06}_{-0.06} $ & $ 61.94^{+6.43}_{-6.95} $ & $ 0.35^{+0.05}_{-0.06} $ & $ 62.62^{+5.96}_{-6.56} $ & -0.62 & -0.98 & 0.12 & $ 0.62^{+0.16}_{-0.13} $\\[2 mm]
SegII$_{PS}$ & $ 3.34^{+0.45}_{-0.40} $ & $ 28^{+5(20)}_{-4(15)} $ & $ 2.22^{+0.28}_{-0.26} $ & $ 28^{+5(20)}_{-4(15)} $ & $ 0.26^{+0.10}_{-0.09} $ & $ 291.70^{+21.41}_{-218.17} $ & $ 0.26^{+0.11}_{-0.10} $ & $ 292.40^{+22.14}_{-217.11} $ & 0.10 & 0.02 & -0.35 & $ 0.40^{+0.17}_{-0.12} $\\[2 mm]
SegII$_{DCLS}$ & $ 3.01^{+0.10}_{-0.09} $ & $ 253^{+10(37)}_{-10(32)} $ & $ 1.99^{+0.06}_{-0.06} $ & $ 249^{+9(33)}_{-9(31)} $ & $ 0.32^{+0.03}_{-0.03} $ & $ 343.82^{+3.49}_{-3.88} $ & $ 0.32^{+0.03}_{-0.04} $ & $ 343.75^{+3.98}_{-4.11} $ & -0.16 & -0.23 & -0.48 & $ 0.30^{+0.05}_{-0.03} $\\[2 mm]
SexI$_{PS}$ & $ 17.58^{+0.36}_{-0.34} $ & $ 1921^{+44(152)}_{-43(150)} $ & $ 8.39^{+0.14}_{-0.13} $ & $ 1820^{+33(123)}_{-34(119)} $ & $ 0.18^{+0.02}_{-0.02} $ & $ 69.13^{+3.57}_{-3.50} $ & $ 0.18^{+0.02}_{-0.02} $ & $ 67.60^{+3.50}_{-3.47} $ & -3.20 & -4.07 & 0.89 & $ 0.72^{+0.10}_{-0.10} $\\[2 mm]
TriaII$_{PS}$ & $ 1.38^{+0.23}_{-0.20} $ & $ 21^{+4(17)}_{-4(12)} $ & $ 1.40^{+0.23}_{-0.20} $ & $ 21^{+4(17)}_{-4(12)} $ & $ 0.26^{+0.11}_{-0.10} $ & $ 298.34^{+29.82}_{-224.30} $ & $ 0.29^{+0.13}_{-0.11} $ & $ 303.35^{+28.44}_{-217.67} $ & 0.09 & -0.02 & -0.36 & $ 0.40^{+0.19}_{-0.13} $\\[2 mm]
TucII$_{DES}$ & $ 8.75^{+0.50}_{-0.47} $ & $ 248^{+17(64)}_{-18(62)} $ & $ 9.01^{+0.58}_{-0.53} $ & $ 255^{+20(79)}_{-19(66)} $ & $ 0.35^{+0.06}_{-0.07} $ & $ 277.56^{+5.88}_{-6.56} $ & $ 0.36^{+0.06}_{-0.07} $ & $ 276.44^{+5.86}_{-186.64} $ & -0.21 & -0.04 & -1.33 & $ 0.29^{+0.08}_{-0.06} $\\[2 mm]
TucIII$_{DES}$ & $ 5.08^{+0.56}_{-0.41} $ & $ 148^{+17(105)}_{-13(41)} $ & $ 10.11^{+0.98}_{-1.77} $ & $ 282^{+35(108)}_{-54(163)} $ & $ 0.25^{+0.10}_{-0.09} $ & $ 88.33^{+202.69}_{-7.11} $ & $ 0.78^{+0.03}_{-0.08} $ & $ 83.20^{+1.81}_{-1.65} $ & -0.94 & 0.02 & -1.30 & $ 0.43^{+0.11}_{-0.10} $\\[2 mm]
TucIV$_{DES}$ & $ 6.01^{+0.45}_{-0.42} $ & $ 142^{+13(49)}_{-12(42)} $ & $ 8.81^{+0.73}_{-0.64} $ & $ 146^{+14(56)}_{-14(44)} $ & $ 0.34^{+0.07}_{-0.07} $ & $ 335.86^{+8.63}_{-37.96} $ & $ 0.36^{+0.07}_{-0.08} $ & $ 335.92^{+8.42}_{-17.85} $ & -0.41 & -0.35 & -0.88 & $ 0.43^{+0.19}_{-0.12} $\\[2 mm]
TucV$_{DES}$ & $ 1.30^{+0.18}_{-0.16} $ & $ 31^{+4(19)}_{-4(13)} $ & $ 1.25^{+0.16}_{-0.14} $ & $ 29^{+4(17)}_{-4(12)} $ & $ 0.38^{+0.11}_{-0.12} $ & $ 40.01^{+9.63}_{-8.02} $ & $ 0.40^{+0.11}_{-0.13} $ & $ 39.34^{+10.03}_{-7.65} $ & -0.16 & -0.27 & -0.24 & $ 0.40^{+0.23}_{-0.16} $\\[2 mm]
UMaI$_{PS}$ & $ 4.92^{+0.62}_{-0.53} $ & $ 56^{+7(29)}_{-7(23)} $ & $ 3.29^{+0.41}_{-0.37} $ & $ 55^{+7(30)}_{-6(22)} $ & $ 0.49^{+0.07}_{-0.09} $ & $ 87.43^{+188.73}_{-8.08} $ & $ 0.50^{+0.08}_{-0.10} $ & $ 87.84^{+187.52}_{-9.19} $ & -0.11 & -0.18 & -0.55 & $ 0.24^{+0.13}_{-0.08} $\\[2 mm]
UMaI$_{SDSS}$ & $ 5.30^{+0.57}_{-0.54} $ & $ 51^{+6(23)}_{-7(21)} $ & $ 3.57^{+0.39}_{-0.36} $ & $ 50^{+7(26)}_{-6(20)} $ & $ 0.58^{+0.06}_{-0.08} $ & $ 77.03^{+4.89}_{-4.50} $ & $ 0.58^{+0.07}_{-0.08} $ & $ 76.88^{+5.35}_{-4.81} $ & 0.03 & -0.02 & -0.59 & $ 0.19^{+0.15}_{-0.07} $\\[2 mm]
UMaII$_{SDSS}$ & $ 8.49^{+0.38}_{-0.38} $ & $ 240^{+14(53)}_{-14(49)} $ & $ 13.04^{+0.72}_{-0.66} $ & $ 258^{+18(66)}_{-16(56)} $ & $ 0.53^{+0.04}_{-0.04} $ & $ 283.75^{+2.29}_{-2.38} $ & $ 0.59^{+0.03}_{-0.04} $ & $ 284.21^{+2.19}_{-2.08} $ & -1.26 & -0.19 & -1.38 & $ 0.75^{+0.61}_{-0.40} $\\[2 mm]
UMi$_{PS}$ & $ 11.56^{+0.16}_{-0.16} $ & $ 1836^{+31(113)}_{-30(104)} $ & $ 5.70^{+0.07}_{-0.07} $ & $ 1798^{+26(93)}_{-25(90)} $ & $ 0.53^{+.01}_{-.01} $ & $ 52.46^{+0.64}_{-0.63} $ & $ 0.53^{+.01}_{-.01} $ & $ 52.64^{+0.69}_{-0.68} $ & -0.78 & -1.21 & -0.47 & $ 0.16^{+0.03}_{-0.02} $\\[2 mm]
WilI$_{PS}$ & $ 1.73^{+0.17}_{-0.14} $ & $ 42^{+4(17)}_{-4(13)} $ & $ 1.13^{+0.10}_{-0.09} $ & $ 40^{+4(15)}_{-4(12)} $ & $ 0.45^{+0.08}_{-0.11} $ & $ 78.02^{+4.70}_{-4.48} $ & $ 0.42^{+0.10}_{-0.11} $ & $ 78.07^{+5.41}_{-5.18} $ & -0.23 & -0.38 & -0.13 & $ 0.27^{+0.12}_{-0.08} $\\[2 mm]
WilI$_{SDSS}$ & $ 1.44^{+0.11}_{-0.10} $ & $ 48^{+4(17)}_{-3(12)} $ & $ 0.94^{+0.07}_{-0.06} $ & $ 47^{+4(14)}_{-4(12)} $ & $ 0.55^{+0.05}_{-0.07} $ & $ 76.99^{+2.90}_{-2.97} $ & $ 0.52^{+0.06}_{-0.07} $ & $ 75.67^{+3.40}_{-3.48} $ & -0.09 & -0.33 & 0.36 & $ 0.26^{+0.18}_{-0.08} $\\[2 mm]
WilI$_{M18}$ & $ 2.05^{+0.10}_{-0.09} $ & $ 406^{+15(56)}_{-15(50)} $ & $ 4.24^{+0.11}_{-0.12} $ & $ 336^{+10(38)}_{-10(34)} $ & $ 0.51^{+0.02}_{-0.02} $ & $ 77.21^{+1.66}_{-1.59} $ & $ 0.51^{+0.02}_{-0.02} $ & $ 77.28^{+1.54}_{-1.52} $ & -1.42 & -4.47 & 4.01 & $ 0.43^{+0.08}_{-0.06} $\\[2 mm]

